Natural language to SQL in low-code platforms

One of the developers' biggest challenges in low-code platforms is retrieving data from a database using SQL queries. Here, we propose a pipeline allowing developers to write natural language (NL) to retrieve data. In this study, we collect, label, and validate data covering the SQL queries most often performed by OutSystems users. We use that data to train a NL model that generates SQL. Alongside this, we describe the entire pipeline, which comprises a feedback loop that allows us to quickly collect production data and use it to retrain our SQL generation model. Using crowd-sourcing, we collect 26k NL and SQL pairs and obtain an additional 1k pairs from production data. Finally, we develop a UI that allows developers to input a NL query in a prompt and receive a user-friendly representation of the resulting SQL query. We use A/B testing to compare four different models in production and observe a 240% improvement in terms of adoption of the feature, 220% in terms of engagement rate, and a 90% decrease in failure rate when compared against the first model that we put into production, showcasing the effectiveness of our pipeline in continuously improving our feature.

==> data/data_model_sizes.csv <==
sizes
147
842
46
251
679
113
46
407
23
301
911
465
1784
52
46
2845
58
93
82
286
725
1139
491
3143
415
283
46
451
596
1234
1650
57
518
1360
3468
53
46
596
256
386
173
689
1681
18
424
77
2977
3695
1080
238
324
17
246
545
563
951
1115
1063
995
63
757
84
46
117
293
153
233
628
389
46
3623
4220
555
46
219
503
386
189
304
2091
8
1995
46
87
344
134
516
382
4862
184
325
24
20
1515
950
792
265
198
12
489
981
293
838
123
2157
797
150
1602
323
1650
46
57
344
105
2817
1432
132
425
157
61
130
993
1021
34
2443
46
1043
126
584
3252
511
123
1255
921
61
601
543
386
12
374
117
367
250
777
619
122
28
79
262
79
386
437
563
91
157
410
567
2173
259
1515
328
70
884
1291
46
79
983
396
390
204
308
539
6822
1752
126
51
63
1736
46
948
52
73
18
108
46
119
6
344
67
343
23
1626
432
569
106
424
48
46
715
279
73
37
93
34
2728
46
238
198
343
361
183
117
82
94
925
528
122
1274
578
93
117
337
263
307
6060
2758
323
237
646
816
60
117
578
161
79
40
676
32
789
513
60
1156
2007
18
2979
218
737
46
1189
7
36
79
764
467
46
114
3273
329
597
87
181
12
1682
175
379
93
218
644
37
90
43
53
408
1673
743
45
118
43
75
428
279
268
240
46
737
960
924
297
344
1074
438
731
195
61
62
46
785
1603
13
271
659
541
229
45
1279
1862
1414
286
2644
46
2232
2740
10
125
465
365
46
307
138
104
1026
520
89
386
628
19
2866
198
567
332
1360
373
702
1340
474
202
46
158
831
99
534
199
85
592
589
197
623
2560
1202
101
554
883
157
79
191
526
6319
117
176
629
953
124
1899
246
3066
64
46
46
114
862
466
173
46
246
327
30
1776
68
550
25
266
65
839
128
46
175
269
1350
79
163
246
181
435
268
243
1604
361
126
4082
482
194
174
201
46
651
48
46
141
287
282
406
1638
168
1710
114
489
386
114
46
689
46
116
106
164
46
447
59
12
194
236
20
3161
36
541
298
1158
239
1462
276
686
610
377
61
481
906
836
3171
683
62
386
25885
348
46
406
79
314
1208
7694
12
610
132
35
188
176
1040
46
887
6
802
1996
243
307
420
48
18
1392
740
365
3439
11024
57
658
61
1223
53
116
515
18
277
12
231
93
46
749
1776
1610
165
1752
484
196
46
402
279
668
329
1150
119
1879
315
1185
1915
46
146
1377
628
98
46
246
309
253
269
4104
669
973
2182
1166
1328
2616
81
286
73
740
256
1360
164
3102
142
46
46
335
297
628
230
339
7
15
46
51
473
228
260
668
46
432
46
1513
229
131
1254
2533
271
70
101
12
373
307
46
378
122
3858
46
386
229
42
117
36
351
20761
930
418
384
1005
925
108
710
46
102
277
181
1479
297
135
23
307
198
122
522
569
1093
1488
8
346
494
25
432
43
161
773
1991
53
1376
24
499
232
803
64
398
46
211
1213
57
237
667
20
71
532
424
525
82
5123
188
190
1575
117
583
2163
461
307
4083
1249
361
45
613
238
130
271
12
23
2786
1052
342
110
46
705
1189
17
57
256
846
2044
34
333
565
501
212
72
449
2940
513
341
100
195
12
837
124
77
46
307
1139
12
739
46
656
57
108
973
108
569
897
424
482
669
79
314
615
1731
74
12
2643
418
101
122
1465
202
432
76
246
2558
57
1524
12
528
37
37
46
12
409
71
1710
760
201
12
46
314
101
39
246
98
57
310
740
314
239
18
1478
93
2770
100
79
267
1279
46
136
88
447
46
387
182
226
223
79
3049
442
59
51
6672
52
1103
85
337
246
579
206
2415
1655
1131
355
586
335
46
389
1550
46
68
46
25
27
4606
146
2933
753
12
246
2497
46
428
46
520
2695
117
151
2817
57
152
58
461
118
339
82
311
203
617
901
1000
765
189
448
225
1736
520
57
595
307
273
925
205
295
346
432
46
436
8
5935
576
214
1714
46
498
46
91
46
268
343
7360
639
224
900
122
178
204
188
187
523
856
1910
120
1744
46
1269
309
161
68
152
1218
839
63
156
188
689
12
57
46
114
838
454
655
269
371
29
82
1133
2701
792
1650
246
131
46
817
573
12
576
1212
2067
282
452
126
82
529
2091
246
617
226
51
141
510
1176
131
307
790
46
376
260
257
46
1005
63
46
17
184
1282
49
635
233
157
64
3224
46
1166
46
328
79
40
11
737
224
29
46
1102
302
549
31
534
7
18
775
327
1574
289
70
432
46
2032
1669
4027
246
1503
957
1370
44
384
1160
960
268
46
46
815
46
82
622
57
573
246
558
648
25083
46
1034
246
768
508
314
781
1195
114
2006
307
173
2611
91
311
46
450
117
27
7
46
3252
719
130
147
32
654
323
487
119
18
3727
2615
12
450
685
585
79
69
890
57
529
676
91
80
1489
307
973
1072
363
62
18
43
46
82
600
69
838
838
119
19
461
46
1673
337
61
46
52
1207
344
89
1764
46
46
180
68
52
408
325
33
2069
173
131
39
23
1033
46
18
288
1158
217
212
301
46
307
253
32
482
531
148
386
415
46
136
46
327
70
99
118
328
1468
2311
517
313
41
447
152
80
894
101
1663
237
1497
13
6
146
1673
2866
2958
631
46
238
1004
241
4010
43
291
79
792
12
18
1411
70
281
753
3986
14
46
6094
53
194
6057
87
67
98
46
613
214
46
189
60
1808
120
8
45
198
621
1968
75
788
633
46
436
46
196
1681
563
448
52
705
121
1621
33
633
294
222
465
765
697
774
92
697
432
241
3929
1162
114
198
685
386
283
271
157
661
314
361
48
215
76
71
69
1612
541
46
213
283
433
534
105
414
195
544
3426
1594
222
79
1016
2850
234
2819
246
2817
576
65
206
553
12476
11
344
1205
994
669
21
266
502
246
46
58
46
1590
558
307
20019
338
6
347
584
1442
27
70
341
2202
447
283
56
226
226
331
305
433
564
589
237
5456
196
14
881
1713
3875
899
292
269
52
555
17
169
346
46
654
27
37
266
788
105
337
490
464
1515
331
424
18
114
1269
262
46
163
1839
25
52
335
807
534
18
52
448
510
237
746
96
173
18
44
324
642
596
525
88
48
774
587
76
572
1412
483
410
24
203
46
93
53
164
178
392
2779
33
812
25
46
246
291
690
1190
278
1832
188
960
412
102
765
523
297
79
620
1149
46
1756
2594
240
851
673
433
559
115
960
364
973
386
1194
123
1342
37
65
705
4527
2004
46
520
1163
46
53
46
1807
1334
196
142
755
1673
242
2627
93
629
154
231
86
25
805
189
941
46
297
758
399
1515
1752
46
811
394
152
1525
838
419
180
729
46
568
591
139
79
504
117
641
303
621
611
178
82
46
2740
34
638
305
525
130
94
870
329
203
46
226
3558
269
2300
432
25
515
24
352
2006
206
173
283
176
944
702
21
3920
355
246
470
289
23
57
46
28
311
46
11
122
1241
757
424
1102
131
359
548
12
65
547
420
529
307
198
79
623
438
67
6095
36
986
434
409
138
46
129
220
246
489
419
654
46
75
69
221
92
173
443
76
46
400
114
145
169
69
831
48
671
1595
416
5976
1556
101
554
1032
46
547
462
1269
395
276
12
176
173
12
292
46
25
225
282
1225
25
20
621
46
119
123
973
2089
3301
46
921
23
1353
759
815
77
247
260
1752
25
5873
583
433
307
36
2794
448
110
656
4897
844
307
69
229
183
902
41
53
201
548
18
225
447
46
307
1752
432
219
88
10039
255
2822
385
838
1022
795
1650
46
196
1465
173
2494
45
46
2907
659
807
29
16391
1845
343
46
46
765
74
18
36
432
433
172
450
1279
250
20
276
842
55
307
652
46
57
512
246
312
129
661
667
802
5980
46
2101
314
46
335
919
18
13
529
805
37
161
18
383
314
1955
58
1528
70
705
126
344
1376
338
326
108
782
335
91
474
409
246
186
2057
148
187
1830
79
46
495
1459
528
302
903
838
1112
554
506
21
4887
138
91
918
1942
468
152
65
329
1673
339
4819
307
46
521
229
1650
473
47
189
830
557
91
178
723
46
461
13
140
147
361
765
998
139
173
638
126
310
773
432
514
203
59
1005
368
150
46
46
835
123
240
2083
278
574
25
329
721
448
46
205
982
7351
54
46
212
110
300
79
630
513
66
3444
1775
18
351
2516
583
105
106
314
492
283
218
523
726
121
2942
746
314
2252
1089
46
46
29203
38
154
373
176
709
376
2912
307
951
465
2758
80
410
1255
2244
46
2038
775
307
1124
198
700
111
7
1736
459
204
676
85
246
106
93
583
46
191
53
882
6
9407
638
433
46
48
880
1979
18
737
7265
299
198
594
222
474
735
276
117
130
1333
570
76
446
1406
9395
366
792
1036
1250
46
1355
57
401
170
59
2866
12
340
424
427
961
238
167
549
444
349
545
942
86
3667
1131
48
2091
221
395
246
1310
1572
121
1918
1736
953
7882
806
46
999
469
1157
125
273
14
694
2100
751
253
1736
2740
52
108
1230
838
598
270
12
246
569
405
158
46
528
46
79
344
18
118
198
46
269
830
1473
311
67
33
37
99
46
146
331
93
580
867
689
668
1148
765
132
862
1187
87
897
1001
353
3899
46
147
2740
448
500
53
80
198
59
46
40
518
774
307
477
58
34
547
321
538
1465
2272
46
73
46
198
876
583
19
46
1022
2131
123
122
175
868
4767
426
46
307
18
861
59
675
50
82
335
65
273
516
1332
93
629
167
230
121
461
46
2759
225
446
295
386
537
938
46
173
21
153
36
21
58
150
161
295
249
332
80
1581
386
100
117
322
28
56
233
59
246
299
152
36
753
98
32
93
628
326
46
1945
623
101
222
609
180
46
139
106
2234
908
44
165
804
198
246
152
83
984
256
621
311
25
487
184
382
331
7
52
338
180
3523
982
24
1317
145
551
258
333
50
166
11
617
46
959
46
25
214
111
347
2498
3930
9186
267
3194
1023
356
200
709
70
417
46
239
815
499
342
529
243
381
2283
46
16
553
499
212
438
46
400
432
46
527
324
9
46
500
408
3346
46
246
46
3687
1650
294
114
164
4014
1074
79
8
332
316
228
5196
216
1614
270
3047
46
593
99
203
1486
708
1596
282
46
1879
614
198
2760
18
63
72
13
45
359
925
21
729
386
349
896
2294
679
246
46
811
46
74
2817
141
635
280
359
465
178
292
1152
30
157
475
256
46
246
34
246
19
65
46
228
314
157
1625
593
38
805
151
1308
578
105
18
420
925
14
94
46
38
75
85
943
237
91
3147
334
2698
198
778
792
260
173
404
86
243
775
86
512
2252
6298
415
56
813
554
91
1315
3586
118
198
61
635
386
2517
737
2503
46
973
63
377
25
220
24
759
626
307
84
46
24
322
271
224
3277
71
323
57
448
1484
8474
1279
63
180
258
56
1991
352
520
386
372
1208
680
153
202
400
610
46
367
246
11
1670
20
340
1252
157
46
1615
137
198
1210
380
198
101
641
189
138
97
424
13
1984
52
131
27
628
173
57
70
70
537
344
46
118
73
1954
677
636
983
808
64
170
246
146
879
345
1879
1360
67
571
104
97
347
243
246
34
48
536
402
46
3855
1722
298
819
3557
9
18
2657
46
330
122
278
1009
119
294
12
189
418
657
440
114
46
18
331
432
433
480
970
57
1947
1611
2958
288
1706
198
1341
307
2402
433
435
907
46
523
412
8
612
609
520
3243
230
170
82
133
432
520
141
142
63
579
495
432
387
1742
18
653
390
46
466
5044
198
604
737
41
307
130
110
3772
907
285
2235
1234
520
805
107
621
315
46
289
606
1316
2237
142
52
123
36
18
1394
679
193
668
1913
1870
579
46
117
130
513
959
142
729
46
31
1279
742
691
658
951
299
487
441
2302
246
46
359
285
46
142
173
52
6050
355
152
233
408
1224
520
1754
621
53
307
24
1016
1292
114
101
127
13
122
161
79
246
432
1870
194
48
138
246
348
108
753
8418
705
984
240
677
1284
46
46
97
394
681
51
79
64
150
8
13315
46
187
319
223
569
1216
30
622
352
161
951
198
46
516
69
945
973
1360
959
307
26
512
381
190
136
510
115
46
192
34
104
100
327
361
2150
3364
84
154
1260
128
870
264
32
161
18
439
3810
40
809
3321
570
432
2083
237
131
753
438
13
307
433
898
613
45
306
283
610
45
17
46
102
295
304
668
448
18
210
46
97
925
159
57
82
89
246
95
124
23
622
198
2096
189
793
81
656
142
161
545
1283
1105
114
480
178
79
11
499
85
59
266
176
254
91
424
4126
2006
6293
34
1656
48
519
46
837
635
7698
9070
203
567
46
213
995
64
1085
432
224
83
18
554
8378
25
46
1319
46
2004
126
804
306
444
117
93
323
317
3284
2193
700
1673
29460
41
433
58
91
290
479
163
138
753
36
1360
923
1131
609
29
948
205
1773
58
46
93
18
1214
46
56
77
404
66
46
635
580
386
433
669
1279
79
1650
575
224
48
953
324
57
307
521
570
646
181
36
18
446
18
83
37
29
166
404
2810
51
262
63
1737
46
46
18
165
889
18
46
87
18
710
67
64
46
386
117
4310
2866
46
336
23
292
336
458
46
106
612
36
18453
682
475
297
879
2588
264
443
327
54
1933
78
87
258
134
675
427
197
46
631
245
93
714
212
899
788
63
693
74
486
1795
1471
46
729
1141
2644
87
198
1612
147
61
3224
213
2320
37
51
231
1355
282
271
763
1566
2812
152
57
307
1121
695
6
63
97
1650
57
267
34
102
492
438
46
173
142
82
661
25
108
88
46
185
46
105
229
528
198
9756
79
2759
157
1261
246
1267
89
57
195
198
1482
522
609
349
214
60
710
221
1117
142
15
2545
57
13
46
15
925
114
69
576
341
1011
308
299
307
31
246
1953
46
1128
46
81
37
188
46
515
331
5953
168
15
875
1138
25
407
46
101
11456
31
46
197
1811
214
52
1360
5339
1147
3018
1724
640
46
246
417
1320
236
894
46
246
58
12
316
520
653
240
656
3487
471
1663
289
38
835
68
1203
858
203
4604
157
53
3322
228
925
1222
46
8
753
676
59
122
338
62
11
633
125
553
246
53
473
570
1005
206
764
636
18
759
105
1401
1000
709
620
789
533
638
246
174
12
275
542
231
57
20
260
61
46
50
198
164
389
65
736
753
295
268
70
165
1752
307
218
202
6047
447
218
124
12
246
52
674
161
1288
1016
18
368
117
25
695
336
1736
84
46
433
309
176
76
1978
768
2807
2690
46
46
466
4299
758
292
46
360
46
398
484
1279
246
1360
1650
1297
142
4306
791
112
1006
870
468
70
281
34
5057
293
87
31
121
46
432
1758
690
51
157
89
1513
46
789
621
635
820
63
346
52
41
149
333
84
46
1370
1626
48
1560
149
1574
1513
256
1591
181
407
6
246
246
6
386
771
621
347
57
1650
176
221
246
61
20
416
118
46
314
105
404
689
18
173
307
99
806
1346
488
153
57
1263
342
202
806
140
174
415
973
307
350
58
2851
12902
92
82
65
934
432
838
393
1129
20
23
753
246
81
970
126
465
214
18
46
57
795
198
53
1163
153
46
1516
24
93
8656
59
815
46
2055
806
260
46
188
433
517
45
262
411
426
1365
79
58
146
419
238
1197
46
221
114
82
389
142
1279
59
174
313
15
18634
307
1978
307
22
157
107
226
86
79
151
314
668
25
432
656
432
117
2646
454
775
765
46
730
1360
162
43
322
282
67
883
448
3435
8278
2252
345
104
1280
94
236
3525
157
655
2822
69
983
948
470
46
6
292
828
1527
136
37
18
34
46
489
3488
830
951
46
104
525
208
222
1870
117
251
1615
46
72703
433
147
335
174
124
3517
337
188
140
198
25
8
114
40
180
150
95
1412
124
326
83
14
126
2459
63
46
25
163
806
46
1186
2478
314
370
126
1049
46
1167
164
8
32
631
2580
148
46
147
1186
1317
303
541
6114
981
432
64
412
46
2740
564
960
2302
46
238
960
12
89
168
105
257
46
8
405
57
334
36
105
46
1160
34
457
25
620
157
162
604
527
46
677
46
173
3556
899
54
246
84
2866
464
243
230
59
274
57
307
427
283
18
834
79
795
733
61
198
125
153
34
328
18
297
212
1736
432
46
789
271
765
648
2708
161
84
1776
204
12870
2073
925
1566
147
702
548
314
46
46
5306
46
93
46
1014
65
61
545
1960
46
590
1488
12
452
83
1028
5953
2758
686
280
929
61
266
1795
1759
85
512
3403
339
391
46
1206
555
80
51
79
183
472
5069
113
729
46
275
100
221
23
897
63
32
3571
4000
3125
132
433
7076
58
46
46
126
693
46
583
905
529
92
197
142
635
2174
499
46
1989
25
165
294
141
184
95
109
46
2740
772
294
238
590
2434
106
18
486
46
151
386
2771
918
246
344
344
657
528
314
2137
707
1005
1512
138
3994
761
495
533
212
46
433
1252
198
1022
238
57
2847
424
25
984
543
246
656
336
433
523
14
33
69
173
2740
46
83
563
3365
772
154
112
25
1028
246
64
46
666
34
19
46
46
46
957
1262
863
460
862
3555
92
52
951
308
432
98
198
249
229
18
495
117
705
61
927
233
17
69
437
57
1696
1764
38
45
207
125
117
28
547
12
1160
576
2110
560
737
95
46
282
4546
705
2670
246
429
66
849
399
544
69
12566
1515
331
569
633
238
715
3189
206
679
268
3722
382
204
91
520
567
612
246
9
450
340
78
850
46
34
1626
650
2395
203
2393
79
117
2082
668
838
2788
1219
310
57
2866
46
934
61
69
463
46
46
973
36
345
124
71
118
347
344
676
7113
695
788
335
46
723
57
1612
744
791
482
46
742
510
65
2576
225
43
190
69
386
115
43
441
99
983
46
870
43
1047
8
57
555
224
2633
197
433
52
1112
2481
95
4983
153
550
941
6735
628
850
186
327
3563
156
297
554
172
46
29
137
2424
502
423
52
1307
286
461
46
153
924
33
954
307
167
46
158
61
5527
46
545
121
46
324
79
186
1364
983
46
8
24
629
774
7
157
520
36
274
578
75
7
622
176
214
212
926
1894
195
350
246
1308
641
7
959
1466
61
529
452
24
65
6552
61
70
276
1612
18
98
43
520
1061
528
57
8740
312
46
3571
46
376
246
4207
229
11758
46
46
2839
432
147
46
37
68
557
147
508
2692
7081
93
46
48
339
1104
49
573
46
681
246
46
24
469
1072
46
103
891
29
125
12
193
462
36
1162
1752
83
1111
61
4370
307
629
138
144
925
341
1164
59
447
2489
43
246
246
1085
63
473
265
520
170
46
467
7498
216
268
3280
349
155
1789
1654
246
793
1064
519
323
70
1217
34
57
45
656
510
2443
1316
1021
1978
246
332
246
310
957
106
34
693
2817
234
46
389
1890
314
122
477
307
72
247
1205
239
114
773
576
3649
189
626
46
70
46
433
198
297
282
338
619
1711
705
668
534
307
2688
386
246
46
18
229
1562
909
23
169
46
122
3351
267
505
722
95
147
26
335
246
41
1186
231
313
281
307
509
550
1297
140
349
408
46
117
1650
10251
46
679
46
289
411
2866
225
413
24
2706
198
195
57
434
3725
18
222
100
112
1686
815
219
21
190
46
15585
257
689
321
46
71
172
212
21
6
46
347
58
46
149
811
246
166
298
288
973
80
637
82
340
207
432
410
612
635
420
520
165
523
107
282
174
6465
623
197
484
447
921
337
55
382
341
487
492
58
58
389
750
105
1154
126
621
33
887
259
180
1776
265
1279
831
995
20
488
13894
288
307
175
126
1901
321
2786
260
1289
323
1155
258
3005
73
7509
57
259
3598
1186
826
1131
502
1870
74
70
51
431
93
91
811
389
8
765
314
23
780
1518
46
93
1582
329
193
58
87
307
44
29
61
386
606
114
46
14030
246
37
68
33
448
240
18
5507
37
520
773
77
142
46
762
1687
9856
94
678
899
902
46
221
105
395
46
25
46
100
330
1736
180
5455
189
29
3403
347
724
292
61
191
464
960
996
18
395
7692
1339
1291
6451
2820
117
121
46
739
529
157
209
270
46
214
260
82
46
1455
26
198
46
983
121
1208
105
46
212
173
326
314
578
246
349
2524
538
91
216
48
351
960
46
181
48
1142
221
12139
2879
95
105
68
240
289
120
91
2004
218
561
198
46
325
297
108
36
359
229
46
69
3314
18
46
1002
46
181
95
2133
18
282
831
46
484
246
412
270
46
228
544
895
103
451
46
46
12
973
958
1355
465
438
46
695
157
448
46
448
46
427
743
920
8
300
147
372
275
2091
46
951
15995
488
1985
289
372
309
46
63
6147
198
257
1348
878
46
302
172
1377
337
307
804
46
556
434
441
858
459
172
46
12
307
287
198
2044
386
46
2095
308
432
255
237
15
256
79
297
237
199
173
187
108
9234
504
16
622
656
46
404
204
153
67
196
72
89
695
432
70
178
46
465
418
131
177
192
506
601
46
82
36
563
548
82
44
723
1005
656
321
232
46
230
746
380
13
811
26
331
314
306
585
3671
46
432
18
146
24
154
46
57
126
464
101
628
31
330
212
7844
335
1096
46
130
175
58
594
525
46
1679
465
954
24
199
1809
105
50
1650
145
105
784
285
138
792
292
908
775
157
58
252
196
1731
472
53
57
46
1063
2528
77
31
1275
122
790
33
65
2362
210
923
66
46
52
2452
283
46
79
46
46
1294
519
120
777
111
335
1272
221
65
502
2011
188
3210
63
46
46
74
1187
753
1710
1055
1596
664
269
145
795
25
966
19
27
977
178
2203
605
246
48
292
465
46
628
138
46
1928
18
525
508
106
121
717
150
307
238
46
31
753
635
24
386
198
1892
46
1194
18
2084
4662
1752
257
1260
18
18
79
149
221
5431
46
495
108
418
102
185
370
246
350
551
896
401
307
46
2006
396
91
449
18
46
2503
804
335
928
828
420
46
173
221
1830
1389
2278
2113
46
424
2132
758
951
789
122
120
122
344
376
46
207
814
449
104
948
448
254
2651
127
46
191
959
105
892
310
198
79
421
1351
46
46
271
420
850
3298
3048
209
46
737
207
37
2160
1847
203
307
698
250
3789
75
46
519
249
634
351
307
329
105
132
1629
478
331
664
86
70
11853
221
899
838
1033
344
101
204
143
1832
64
46
23
1673
5261
46
300
745
1112
102
12
12
1788
581
118
64
82
18
401
668
450
19537
18
1515
46
47
156
93
69
53
1832
459
130
57
622
297
101
1340
689
46
214
198
79
142
127
281
126
382
177
815
973
610
432
182
5392
166
183
196
811
951
135
1044
34
13
295
40
221
4159
447
1360
465
330
29
46
759
46
198
168
178
25
11136
1515
173
273
753
729
8
53
1870
4099
46
57
61
1189
2751
529
280
212
297
630
2967
468
983
484
208
3343
74
61
38
29
238
325
966
909
42
2426
246
46
69
838
148
2895
628
48
64
109
18
48
146
302
2272
431
347
567
59
525
160
267
122
59
520
787
707
98
850
77
916
46
6874
18
173
201
246
238
998
12
850
46
46
805
18
57
125
163
520
472
60
918
12
13
552
304
115
300
46
46
36
87
172
11
105
46
147
161
61
25
1894
180
344
212
176
696
632
561
283
470
686
2936
371
1023
407
214
307
95
349
1541
46
1186
1208
98
331
265
45
246
134
66
89
811
18
58
433
811
2742
199
1208
114
508
12
308
46
973
46
157
44
293
89
432
319
61
72
2133
1590
121
43
82
348
566
908
17
432
171
682
368
208
102
12
132
2498
470
496
79
420
899
250
2189
410
858
46
518
45
31
229
316
72
128
292
552
245
102
349
635
583
711
307
173
124
179
772
238
2404
69
564
97
573
286
650
454
2441
705
221
46
57
297
842
3879
46
73
416
521
2717
176
389
649
1895
69
2056
1183
188
558
1411
344
476
231
575
7873
89
1123
1106
1908
18
447
3932
1295
266
993
160
46
520
93
255
70
306
180
424
70
103
198
1002
19
1865
126
65
21
358
46
46
229
79
1524
161
46
332
67
721
181
46
495
122
40
743
1512
21
196
371
172
815
296
737
65
31
8634
52
1870
817
3224
218
126
337
307
147
838
1200
1752
184
493
46
292
2928
167
46
1349
518
1845
29
263
180
5649
63
116
351
367
737
2309
2159
148
344
198
79
144
537
3745
122
1596
81
737
164
301
324
292
1252
12583
314
64
1279
81
737
705
1246
1677
223
1934
41
307
701
37
12
46
70
3077
7212
682
425
867
37
64
628
118
71
4038
1310
18
180
314
4030
2242
149
57
2221
8
392
384
46
46
983
338
4030
524
889
14
343
8
48
512
251
70
138
1018
524
1650
811
838
12
202
899
2146
126
526
850
554
186
146
3521
196
64
46
2759
788
129
300
307
180
57
2006
246
84
1433
1360
450
503
452
1279
937
69
510
2591
340
307
67
2086
101
68
12
130
69
283
153
83
46
358
237
48
197
922
522
554
46
36
61
381
2131
792
95
774
72
537
270
114
59
71
46
271
654
530
14959
70
230
180
1267
2014
495
82
621
389
99
307
61
258
46
715
11
2812
307
375
867
249
44
2600
48
601
117
592
57
40
57
237
33
968
463
130
511
58
6
246
1626
126
46
216
465
838
951
3933
115
113
960
150
47
86
21
792
54
70
804
37
102
1461
131
202
57
14001
64
811
1212
447
56
338
259
121
70
830
589
2758
719
53
63
732
165
307
34
337
61
46
46
126
157
46
188
46
103
361
584
283
420
768
532
406
382
389
246
20
344
47
46
5439
111
46
3408
425
283
163
133
46
1627
46
599
176
83
332
70
37
246
24
714
2490
266
304
36
114
265
46
2357
502
453
176
236
710
1748
105
726
182
25
93
61
102
307
1256
291
1599
41
2984
27
2173
46
953
46
46
46
1350
75
1279
197
577
2858
2662
129
719
933
679
202
586
340
4825
53
307
1218
1907
171
157
246
307
86
841
210
136
46
46
246
196
13
918
59
705
1447
1786
1257
149
234
173
122
595
29
2003
79
270
962
46
78
260
307
466
3381
409
2006
550
1212
2695
445
2910
1784
489
297
46
70
256
132
236
993
762
1673
63
721
758
52
349
583
126
58
4933
1138
314
449
454
645
46
1078
367
509
173
447
1688
120
283
64
187
1752
112
3352
210
751
483
229
101
737
46
1300
18
73
1771
432
280
147
1345
329
109
46
307
46
155
41
634
729
104
1572
386
205
1650
838
576
46
689
286
19
800
69
501
138
206
98
1916
344
513
23
36
1450
267
55
448
329
2427
563
788
132
5586
1135
46
3280
260
447
4621
1001
467
10831
46
667
858
159
57
173
316
143
5557
302
438
37
831
1380
73
412
576
789
40
69
1197
1781
147
1252
126
447
300
807
799
1650
136
207
192
91
404
858
149
63
399
1186
2203
811
168
5116
4021
438
2777
891
69
46
797
357
311
376
189
392
36
924
46
173
1555
61
1793
488
311
188
307
57
550
2874
529
8
65
233
2817
43
473
388
775
83
49
237
46
58
173
258
109
264
276
314
63
71
10395
46
688
211
46
174
118
117
433
307
46
668
510
46
13551
246
105
973
61
27
216
52
68
609
129
2251
1384
2860
69
307
168
82
178
46
2475
945
46
449
1433
271
362
46
421
218
198
246
1870
502
278
567
1062
173
59
180
180
286
78
329
58
119
1950
1423
15
283
550
152
432
1291
503
29
202
157
161
18
24363
56
720
127
46
372
622
293
188
668
246
334
24
1522
10189
269
629
19
399
318
114
307
117
921
485
7
46
775
508
765
246
12
193
795
2857
57
46
46
209
46
629
146
12
173
126
61
36
2091
228
744
25
135
215
279
114
1433
263
306
46
655
468
5558
433
101
46
753
34
82
925
1210
389
46
2688
548
246
520
214
548
46
31
266
89
1370
117
774
941
214
1110
12
149
569
520
36
1117
710
163
147
314
389
232
2607
1634
1064
281
1411
321
98
106
195
970
438
184
490
392
6
624
701
118
46
683
589
181
417
1144
148
3471
568
46
481
5675
194
1884
1736
160
71
9062
59
4584
206
79
246
336
656
344
3167
126
792
148
810
59
69
126
2180
674
46
67
371
438
114
644
804
46
525
307
594
1925
1076
126
46
1066
58
934
1868
437
136
126
983
307
341
1252
486
310
248
46
204
1736
720
689
737
307
1475
654
79
174
23
669
1777
90
2763
4135
5267
417
307
246
46
59
392
850
46
8814
811
420
307
1064
12422
620
3355
69
1347
20
110
656
1136
611
579
604
270
870
40
400
46
174
804
820
3215
433
37
3711
46
1894
386
1970
1066
34
383
438
46
13
2873
46
459
21
335
46
190
502
164
1752
337
79
476
896
604
196
34
46
152
35
255
66
1736
383
1947
689
13
46
46
106
18
260
246
487
216
511
278
25
57
380
327
93
252
512
76
447
2377
959
2069
161
641
34
1253
25
61
57
344
198
28
46
226
436
146
541
79
307
1358
82
46
418
438
82
399
105
662
918
775
314
835
307
122
18
226
8
46
819
541
4207
631
46
983
20
583
53
117
774
154
526
79
437
1765
2739
510
395
10
765
612
82
541
12
330
753
79
26
117
79
621
30
307
118
1005
46
43
38
162
141
565
79
63
92
917
853
420
838
75
32
246
1453
212
737
40
4392
63
853
5147
79
164
230
664
167
180
570
354
311
612
46
989
189
12
8
46
2119
102
459
525
260
1515
335
88
109
246
314
982
438
979
4198
1922
147
1711
21
114
1422
828
46
34
613
359
441
1102
446
4809
29
52
223
941
173
202
638
40
246
246
1310
443
335
1870
1752
95
246
204
432
8
231
56
57
25
34
327
6
41
452
191
1721
82
52
765
23
601
1287
46
277
1323
3678
386
666
418
1515
246
30
799
973
269
279
96
216
297
463
386
1017
268
874
460
1761
107
46
386
459
74
581
192
570
1178
2727
122
1602
1065
18
46
1827
899
418
1175
473
372
523
214
525
936
58
935
6076
18
114
18
689
147
310
217
406
58
88
561
1595
2758
2408
288
108
46
998
22
811
330
2541
372
622
1452
2712
57
773
597
3332
255
46
46
186
1186
632
63
441
405
583
246
12
46
30364
150
86
18
1355
959
565
553
46
246
533
363
52
447
98
122
508
576
205
296
29
46
79
328
307
118
165
57
557
246
91
265
334
821
233
644
433
24
73
8
37
270
198
2883
529
296
542
538
4831
78
424
1045
46
740
46
44
1186
939
246
340
61
283
352
1186
1483
282
204
1121
47
477
48
3674
178
762
2324
82
637
1043
344
335
115
4286
169
46
141
4047
36
114
540
64
239
61
269
128
344
246
101
180
815
2443
21
164
1230
212
24
18
61
925
113
83
2388
306
281
46
46
898
73
1124
136
384
400
710
79
675
114
1034
447
622
319
314
25
46
43
531
1129
753
401
181
561
448
862
93
200
46
182
46
1900
358
3460
406
479
265
64
220
1752
34
1737
685
52
46
622
470
528
824
9
379
147
21
1101
872
2733
57
46
570
46
1382
122
448
46
520
966
644
117
102
15
165
1078
903
46
63
46
76
742
63
1016
668
70
1005
674
2585
101
569
815
46
65
2091
46
286
444
117
401
1771
53
46
64
59
567
349
639
123
951
34
261
238
164
919
42
246
899
435
24
514
61
590
291
169
359
46
774
349
1838
465
221
726
62
224
621
175
346
818
622
486
1875
307
271
656
46
70
231
40
1776
173
1752
1005
998
226
765
25
28
1643
83
4492
110
251
46
407
46
2782
53
46
286
331
853
389
2694
46
332
157
7
188
628
400
23
384
11
256
811
240
128
7
528
61
235
29
142
233
195
358
114
1805
1896
447
374
1267
613
96
811
1160
51
46
691
4484
37
321
769
212
118
228
63
531
46
9655
483
1094
1485
438
7
191
119
765
58
242
65
657
87
37
194
621
51
20
79
157
1776
18
4182
69
782
46
307
106
384
996
117
116
86
446
337
36
1322
30
112
495
1650
620
576
325
1159
12
1154
635
258
2742
225
79
225
1216
264
251
1194
7613
79
1945
1673
18
407
177
114
689
269
2894
1186
390
58
59
935
6652
59
46
157
349
36
570
186
4524
939
8057
323
354
130
79
106
314
24
344
246
198
81
61
753
46
130
6885
1128
310
323
106
79
82
188
61
166
278
386
238
152
823
157
464
89
69
2532
1532
69
46
46
960
465
21
233
11
662
246
57
162
79
401
46
407
521
307
3032
60
886
565
11877
973
149
41
1260
389
173
662
57
838
65
432
775
521
1945
2699
1293
528
1279
51
2671
211
974
106
153
6
110
46
46
1279
367
565
1650
68
117
374
307
157
18
1212
490
1641
174
177
157
1012
3260
313
463
1220
62
76
386
84
110
108
374
37
668
314
23
548
182
46
12
1326
46
555
349
810
135
388
616
1300
173
106
2562
2799
46
454
46
1808
46
12
127
941
806
535
1974
349
6947
447
75
282
54
102
195
12
290
629
1039
17
125
6474
130
99
2814
428
8
46
1059
628
46
1650
621
167
2144
1884
524
107
1806
641
76
2297
960
1976
420
246
192
4356
628
46
86
309
65
705
142
102
337
1380
756
93
899
46
433
2147
1776
723
147
252
349
105
702
256
2790
4333
1870
1877
389
324
262
1619
1369
838
182
2239
763
472
13
1279
198
597
176
709
74
160
69
57
198
333
668
459
635
10661
1513
57
825
234
76
46
1641
25
314
699
3995
1279
43
332
183
173
46
544
114
1515
535
147
919
53
328
333
281
432
1852
6
172
2421
818
413
147
1186
46
1252
45
76
246
117
4414
164
101
577
3296
536
1433
11884
98
918
1066
973
611
152
159
114
46
162
241
1472
24
562
811
3260
51
46
449
64
2015
157
750
922
307
631
3555
46
32
246
329
300
664
302
12
46
6070
1360
210
520
11977
2554
650
218
46
1673
47
65
3783
180
474
271
160
218
393
307
353
63
198
387
2817
46
380
173
373
898
946
309
307
1279
595
51
1102
583
34
102
63
46
72
101
57
850
1672
610
157
40
214
51
243
18
57
46
698
2159
46
344
254
204
46
189
1650
568
729
121
37
815
3328
58
406
23
145
686
13
547
2460
1021
980
260
515
186
765
1549
267
545
1986
785
6260
61
314
441
1256
70
45
380
544
417
886
57
188
33
302
9255
133
847
114
58
948
494
307
121
117
378
23
1196
420
388
221
23
79
1851
175
795
431
176
15
1370
257
514
805
46
801
249
198
76
307
594
5671
2965
460
448
544
57
53
51
491
157
2866
1076
463
774
412
335
46
969
121
1283
12
431
99
286
18
10105
46
625
44
833
426
126
69
214
2891
1370
7
284
307
407
332
471
314
57
692
520
271
899
7497
176
58
1907
621
1515
63
1158
67
1870
47
1107
1044
427
2866
473
6189
18
65
3474
307
400
109
632
221
65
158
765
446
284
654
365
307
238
1771
926
1258
54
374
98
832
200
1162
69
286
80
114
61
173
2866
766
4031
69
2014
57
402
858
1776
366
46
34
126
46
46
46
96
82
25
198
520
846
110
292
612
246
622
990
8
282
1515
63
123
775
75
945
504
448
354
46
99
1377
57
1751
314
342
330
835
93
82
672
8
1698
884
246
22
46
60
246
690
1116
314
1642
1759
5750
432
286
126
1479
2716
178
46
386
246
334
984
343
196
43
246
237
54
3808
1776
461
129
118
748
28
445
134
3267
125
307
307
644
210
145
2758
8603
332
82
597
962
46
1005
147
636
298
6703
659
686
148
188
590
344
283
1515
12
1783
168
114
282
265
1287
742
196
372
112
257
434
183
52
726
152
1752
316
18435
2244
4476
84
246
65
337
620
46
1105
307
432
184
1681
1241
488
262
902
154
46
452
256
52
275
127
68
698
45
351
528
1265
37
1967
18
2676
28
1475
253
314
60
757
1465
507
28
155
1734
46
173
46
709
46
1433
908
765
124
74
64
154
13
1347
198
587
164
126
2929
541
574
1370
89
718
272
307
276
69
212
582
365
2167
74
46
91
246
448
61
528
7701
525
420
1838
902
9
203
494
125
295
713
520
125
79
4257
147
1872
298
444
12
101
50
246
176
792
203
77
79
45
2765
445
214
366
324
246
1207
81
838
87
199
93
578
46
25
96
811
734
25
52
317
18
57
1549
168
229
268
81
3316
97
46
277
337
1466
585
63
298
114
56
620
5248
1279
46
161
490
1329
72
2746
283
576
45
12
46
622
117
46
140
246
1007
424
13
126
941
78
486
503
371
114
59
121
330
18
8
81
209
173
8
37
250
46
391
243
70
2628
79
637
86
1000
246
196
184
1360
8
16
617
156
172
57
863
23
40
1005
157
378
400
1197
157
117
57
173
67
394
230
2982
309
25
1752
231
45
1203
561
46
314
32
131
99
100
1054
371
25
635
729
141
885
117
13
40
1126
61
1458
372
46
114
287
1506
339
118
295
340
617
26
34
364
331
1029
169
46
51
1705
386
325
501
5539
345
437
1145
18
46
46
52
44
74
549
1553
178
710
82
193
117
46
86
44
1092
250
395
206
46
1540
432
146
174
46
407
264
676
122
541
772
4119
307
246
307
248
57
622
668
208
567
753
1022
105
2608
1515
57
433
386
2740
147
576
2382
46
18
46
65
109
1679
151
210
433
25
174
23
450
68
651
46
196
174
83
487
50
4903
1273
208
2664
386
2369
792
297
22
65
3740
1233
46
46
21
360
34
2817
205
403
646
139
365
334
928
903
953
825
63
217
18
31
1736
710
1709
157
299
46
52
185
835
1737
229
238
248
154
157
154
48
2504
1457
46
83
167
7603
129
774
73
576
1373
96
7
705
389
122
3189
188
81
838
566
178
453
100
114
673
93
198
39
288
286
1212
1670
2866
689
222
915
137
307
436
46
8202
63
246
1382
93
307
170
395
46
46
93
246
432
113
813
31
6389
233
992
688
115
209
13632
433
303
46
573
1323
21
420
106
589
1515
1279
131
57
331
181
1011
438
556
1015
157
101
347
274
18
344
292
46
12
46
1776
3365
561
1049
271
14
46
2027
246
107
93
246
1641
152
77
621
198
5825
399
594
729
378
850
5501
292
638
157
206
225
1989
114
90
46
172
951
246
23
55
46
230
103
314
430
386
198
393
26
792
192
601
2758
292
622
172
465
586
192
7
705
198
82
268
46
59
52
223
48
136
617
351
344
108
467
314
173
46
915
292
88
589
46
114
1464
246
58
290
511
19
3224
430
647
18
410
46
1060
756
46
46
585
610
591
102
674
271
21
176
309
441
1531
473
1870
114
57
82
3405
268
146
171
411
256
46
460
65
278
772
110
149
46
546
668
165
496
85
815
1222
297
46
720
1208
250
1736
83
523
46
434
973
3459
973
173
246
12
34
18
29
12
314
152
19
246
908
46
365
142
46
1835
122
8
260
307
676
142
740
78
1494
87
528
46
30
381
405
246
838
348
46
255
3479
395
151
788
1332
2759
46
973
795
208
314
387
430
555
3574
136
462
77
246
46
12
76
3847
46
131
846
2059
53
64
246
884
335
695
46
167
142
314
2695
973
938
53
811
580
1279
51
151
12
525
1136
181
709
82
12
926
8
33
6414
24
40
1319
276
495
157
98
2758
925
1228
478
838
18
541
307
46
348
148
1357
251
53
386
46
109
425
1687
432
979
2091
448
83
18
6126
349
2937
560
1260
696
57
196
114
413
1398
18
191
174
95
123
68
98
738
1327
102
171
230
49
260
312
46
34
218
187
157
130
80
68
74
1251
1862
221
610
82
523
332
753
1303
120
758
349
838
255
18
117
1178
173
56
46
6334
10
18
417
363
737
46
117
218
686
5070
46
1642
138
576
26
163
91
131
229
68
46
166
6
221
174
469
23
1764
620
307
178
581
46
36
870
265
307
696
97
157
1183
493
432
157
598
176
515
696
117
246
510
12
1586
126
172
53
147
1378
71
644
246
314
153
1273
2392
635
4190
161
535
246
396
411
90
1033
59
272
271
351
51
973
629
591
1288
63
392
343
420
680
447
811
61
765
487
440
347
41
394
29
690
43
1059
89
25
270
3825
780
309
307
335
483
1007
145
123
8401
838
12
293
1370
207
121
37
21
147
48
327
61
337
576
246
11
122
599
10644
1270
221
3272
11826
246
986
77
1370
327
664
538
464
87
475
238
283
46
149
2963
146
1279
438
51
93
1700
1586
450
167
465
173
743
2102
25
46
46
13
1892
690
246
25
438
138
124
386
10
1021
1685
18
1853
1020
416
371
198
2782
382
46
835
106
486
3224
274
753
43
289
1318
668
2557
805
101
46
432
656
12
1738
196
533
832
79
79
262
108
119
1445
117
83
157
3893
146
46
41
338
264
203
850
788
1004
46
6361
151
305
340
46
1517
46
46
18
133
705
1650
83
109
537
323
1583
46
46
7439
147
443
421
318
46
386
83
1469
499
305
73
385
335
60
838
229
427
540
384
163
685
215
46
663
1254
6
962
9
238
178
512
1754
46
74
190
70
164
277
1040
46
74
1358
170
1110
1543
25
679
2688
6140
335
246
773
774
237
46
46
3566
774
94
291
72
1958
510
809
737
525
98
335
1148
792
58
65
60
102
2238
128
554
2244
835
470
238
46
1189
24
473
253
9407
295
59
191
70
191
689
107
407
830
189
201
1287
328
185
63
571
1186
1788
591
484
44
775
1436
1626
1054
229
46
386
792
262
1204
251
151
386
15
334
7
1673
52
246
2209
880
12
147
86
447
46
46
265
1914
2822
157
359
793
1515
314
660
333
201
145
145
84
4415
357
350
201
46
1547
58
2125
46
20
274
147
970
1709
32
438
168
12
184
46
307
326
46
246
52
544
57
4293
130
74
1900
147
1048
311
232
4249
528
495
384
2431
520
1834
221
46
97
7
1817
533
36
46
372
953
16
433
101
46
15
886
925
169
18
171
973
160
39
282
79
568
2388
61
144
498
386
20
897
1258
137
492
113
202
427
668
714
1586
62
1262
56
473
46
240
46
344
314
84
1137
58
141
48
101
448
420
51
246
182
136
13
156
148
5745
175
291
192
83
307
162
367
46
297
547
46
216
58
98
74
2886
58
27
466
579
59
484
222
188
25
331
46
576
36
520
342
335
1005
1438
567
2758
25
74
4667
903
57
583
66
328
122
1880
496
12
538
327
1289
327
983
90
421
246
382
366
483
11
584
128
121
2362
479
448
851
159
14
3556
69
448
445
389
46
381
37
214
838
80
740
585
178
58
25
419
658
335
226
1650
3677
46
737
528
1914
310
135
88
37
246
337
270
307
495
307
181
3554
46
924
41
246
496
120
178
697
805
46
622
736
983
126
276
695
2866
1054
37
65
654
1979
307
264
2866
36
761
271
512
1964
307
361
5828
276
46
698
515
46
1022
6980
11
271
5457
51
1626
1238
46
292
1615
528
694
25
2744
75
174
1001
1932
1249
189
173
4297
156
98
172
79
25
21
268
233
1170
351
559
98
184
11490
1749
144
44
61
1631
86
344
46
710
79
323
132
865
243
469
8
1161
66
9115
20
2561
7
1138
418
79
157
29
1118
3238
126
34
324
46
1515
689
3222
1252
737
122
266
307
859
191
238
561
394
352
245
1571
176
424
196
224
203
88
821
65
3264
1215
166
12
521
46
413
408
46
960
102
584
314
180
448
46
246
490
2842
730
37
742
951
314
246
422
61
510
467
838
147
601
100
7747
131
46
204
180
515
307
376
173
246
327
897
390
69
257
2031
131
18
294
734
57
242
144
1776
46
16
468
489
18
313
374
6
74
131
88
352
191
58
344
24
1208
46
545
616
46
1532
46
130
3604
344
424
246
7
75
356
93
260
210
401
2743
79
46
432
46
817
2612
246
74
8831
9
13
103
356
348
2410
563
161
70
58
382
61
591
760
36
82
221
34
271
316
157
368
20
297
266
365
777
563
432
1051
266
69
951
307
46
117
120
38
115
255
811
5157
46
529
46
46
96
46
61
260
324
79
1083
254
669
254
7
396
520
46
34
1040
46
46
5263
274
705
7157
14591
36
648
420
288
91
1040
12
834
173
204
46
960
46
289
433
589
1351
1807
2480
1279
1005
58
250
331
1279
420
85
126
4067
66
951
128
226
46
99
147
46
197
138
198
104
57
339
173
229
207
485
631
264
252
57
277
164
635
204
1567
82
114
2141
3122
3027
614
109
609
34
700
14430
191
346
1566
333
277
79
1815
1976
126
2145
87
355
677
482
18
757
121
420
74
146
912
559
3913
474
762
835
46
1776
9
1833
363
386
140
45
274
234
57
142
37
563
226
157
699
162
46
152
358
61
48
135
4190
1072
189
481
274
1762
313
286
206
199
24
157
46
1230
753
450
82
8763
63
726
183
101
3652
311
1345
1143
3167
43
8
96
1269
30
331
1410
326
1070
46
52
237
925
174
50
386
466
806
253
207
2148
424
238
344
541
198
589
3147
156
5673
117
18
32
3326
147
2091
71
544
1258
238
52
269
307
392
19
8
123
199
57
307
736
1854
749
1515
1124
21
57
267
524
835
445
268
1365
52
46
387
763
532
7152
333
967
344
1596
159
6427
52
1665
46
835
662
46
260
46
46
844
85
57
960
621
1508
256
929
755
212
610
67
344
1707
177
525
1253
265
198
99
136
46
392
973
1279
78
79
3530
1024
29
46
22505
77
79
659
689
364
173
227
8796
314
157
375
838
2947
389
328
311
150
13734
44
246
122
114
148
1752
202
756
368
4364
473
48
119
1968
147
432
1618
18
1869
689
790
147
139
45
46
157
331
973
18
28
544
448
275
2644
221
57
215
277
46
1080
520
147
46
1756
302
46
941
46
1290
51
81
442
307
761
119
419
799
127
68
1650
330
668
838
170
327
170
660
461
59
437
479
101
46
786
63
1012
176
635
168
862
18
40
2052
344
117
240
221
416
164
18
547
9
117
311
4787
210
199
46
125
446
14
668
1320
1472
325
118
491
1605
529
271
449
2252
792
343
37
267
1041
465
220
117
4310
102
227
1816
386
2091
312
518
677
753
52
307
1899
1279
1356
867
572
1246
838
27
344
3255
71
3914
1246
8
112
1817
19
193
46
286
924
359
123
1626
81
157
283
3133
2740
337
314
246
246
970
196
351
636
268
14
640
14954
799
118
41
291
45
117
1711
1459
7702
1718
28
79
1871
46
1186
22
533
154
3167
900
373
154
197
256
344
46
883
1222
111
114
271
675
984
391
147
77
271
689
188
1839
189
13360
311
601
693
136
121
207
61
122
358
4016
105
308
207
2498
499
222
9184
199
2758
390
116
64
79
297
13
72
515
31
20
46
2350
1066
246
46
2870
663
101
541
46
348
344
200
282
1954
239
918
5694
69
402
2128
782
198
288
907
929
260
25
246
775
344
178
1182
90
1248
4233
505
69
15841
744
307
122
232
99
326
382
1022
916
496
14
61
246
683
20
444
57
387
109
576
332
91
834
1186
174
620
214
79
335
337
256
775
362
465
57
46
729
3015
327
202
465
586
631
110
178
433
77
682
1012
464
246
191
3611
686
117
472
65
190
284
3597
78
1268
377
46
448
452
2503
3131
135
46
82
297
137
219
40
1454
546
1713
867
46
4300
46
47
158
376
246
129
167
29
406
12
370
54
139
443
1093
461
528
348
569
386
473
834
200
465
2977
76
980
502
911
419
643
1095
37
792
520
1602
1890
246
46
126
1944
1501
295
194
93
173
777
442
2142
307
46
277
366
74
9177
960
117
195
810
825
361
518
230
5109
2091
245
369
1184
471
1361
407
1784
497
1518
126
5168
432
232
487
492
20
98
600
9371
838
269
411
117
433
164
46
126
753
1968
959
46
98
483
70
40
128
226
1035
79
46
1113
144
238
497
89
46
1340
222
115
99
307
2408
2759
122
174
307
710
117
4170
753
198
1129
87
502
1485
5346
386
404
598
117
1069
83
493
46
583
454
3834
157
307
195
1138
3347
191
805
400
990
448
502
1736
954
338
46
407
2909
40
563
118
404
184
850
1973
464
175
1162
1469
662
573
441
46
401
564
661
3064
998
720
232
797
12
282
706
656
46
169
689
79
1704
477
95
37
446
122
18
46
43
1078
8
445
141
247
960
25
18
18
169
668
465
266
52
46
46
61
534
46
46
86
239
46
569
271
850
669
46
1103
112
1737
119
363
18
1334
748
56
65
61
699
356
214
292
332
46
724
4435
775
1706
705
1615
43
8
811
224
121
34
27
18
32
212
1526
1370
563
1106
46
125
7402
1171
101
5458
46
357
73
19
3448
569
1092
323
92
186
46
100
197
46
271
178
1186
792
102
757
46
853
270
313
448
61
564
37
9
498
118
21
1015
3784
729
118
374
40
170
338
46
46
172
46
177
13
25
4422
560
146
507
2017
46
258
855
15
270
307
450
838
310
633
601
1942
69
268
61
186
1279
1984
1163
122
70
246
1279
1517
46
157
46
114
690
170
763
46
108
44
838
973
737
201
104
186
79
53
74
58
838
1357
377
98
57
1104
52
989
111
69
362
53
127
2614
695
46
461
3224
510
110
970
729
496
23
4889
69
684
173
742
1011
25
18
186
121
406
282
689
583
856
3224
46
307
193
43
870
459
290
605
424
84
4777
325
52
72
1167
251
762
46
152
331
83
774
1744
7059
25
198
126
202
1776
346
584
79
1432
258
298
515
61
9
941
2535
176
420
1464
117
557
1600
696
46
432
401
386
76
4582
307
399
1632
4770
6036
117
440
753
262
1313
61
6057
3611
82
53
176
147
1182
188
490
198
79
566
4723
495
314
2903
18
703
432
46
46
75
157
64
621
420
157
1164
228
69
1571
57
117
5004
18
1579
91
147
300
259
433
255
694
8
1778
307
386
1605
57
711
875
227
20
584
105
146
159
212
344
252
1624
668
117
288
57
463
246
1844
2953
300
167
4397
12
46
694
46
563
52
246
332
226
4868
157
604
212
116
72
169
443
1758
895
3992
65
656
544
1420
147
520
46
68
383
82
3224
477
53
307
2783
951
39
633
1145
2720
614
432
948
116
307
6012
246
454
3224
438
159
317
46
173
209
415
709
1463
46
2130
46
920
369
303
12
389
141
4578
1895
325
126
4547
226
91
117
448
104
569
269
559
2515
269
238
1039
1736
387
2590
4992
364
2758
838
18
307
378
536
520
1234
179
235
147
307
266
224
198
985
46
590
18
1167
46
314
126
2826
46
850
686
344
212
246
10017
331
18
973
342
469
2560
689
117
53
635
359
1279
1673
75
46
93
2044
441
59
2240
583
447
772
913
117
1325
46
324
101
493
696
18
46
341
1160
377
46
63
664
372
609
101
520
246
676
314
5408
433
930
840
138
2537
534
752
63
364
2945
503
307
677
239
46
238
105
284
5641
622
20
735
512
416
672
594
79
1441
960
407
33
512
104
1055
2006
3191
46
669
91
9264
167
102
167
5920
63
375
461
21
295
804
112
1158
5530
569
175
58
3399
136
6200
6
1186
455
18
951
282
4047
447
775
438
8452
79
20
551
351
114
58
330
46
458
173
246
46
413
92
9173
1563
984
432
98
433
570
1059
46
342
180
844
1099
46
93
258
13
67
403
147
1319
1566
7
2316
3514
612
117
403
1376
7483
614
136
513
10263
654
147
63
815
367
172
425
214
760
29
3810
282
40
46
349
236
507
1092
173
2822
18
3326
575
67
327
626
37
553
101
88
44
838
46
46
349
432
105
25
111
1771
8
718
590
167
1267
679
172
69
161
117
46
374
46
2309
513
758
57
299
179
1407
46
570
719
46
114
1863
476
705
179
57
2824
266
36
623
2759
1224
650
191
51
775
753
1005
129
415
692
7
101
1279
290
246
959
1271
490
365
307
326
102
458
314
202
1082
4570
157
558
464
2031
221
1432
517
42
1433
609
1627
280
280
51
289
212
339
525
46
204
46
690
1870
46
659
233
138
250
3514
299
541
447
3578
157
396
178
246
1050
333
635
389
7
2299
62
739
433
79
98
226
8
37
696
123
314
57
61
50
785
174
46
509
46
7652
97
163
147
268
46
123
73
900
109
124
21
1138
372
294
291
46
19
2965
16727
2199
82
1403
194
167
157
46
242
307
418
314
170
203
69
2001
46
196
1005
72
619
433
126
438
365
529
561
314
172
4314
246
46
437
263
125
38
229
79
157
872
18
344
835
487
198
1609
870
2866
2670
131
117
7785
34
443
2696
126
570
18
18
157
147
11
62
110
837
46
269
36
602
518
2541
367
105
576
76
10205
46
61
91
450
178
742
29
1391
127
6
46
8772
704
838
161
428
57
3442
2352
46
1740
37
1125
117
73
197
14
140
93
5216
307
180
282
1370
334
218
105
438
69
214
46
1332
1203
271
8492
773
1995
46
861
951
46
282
3501
1214
386
908
656
514
58
83
1647
847
83
622
21
1194
314
393
157
1744
25
46
438
3794
157
307
1650
432
46
126
3330
117
502
1659
673
913
1610
307
176
715
181
2142
668
3322
161
6
1255
2758
983
2018
507
22
7
1177
292
61
320
13
25
178
314
1022
25
2079
1520
53
436
246
620
359
448
2774
184
75
61
297
795
237
1968
1754
433
534
307
8
625
351
822
246
46
297
743
174
46
142
46
253
120
1525
307
10731
46
328
1034
24
214
3848
502
535
340
185
346
46
621
328
798
1626
7
162
885
775
1736
2254
20
126
774
811
93
87
314
805
431
278
4294
200
499
221
735
4504
156
318
496
82
27
202
525
448
246
1590
329
108
79
46
282
15
775
432
52
91
438
413
1615
86
1055
637
177
68
569
201
46
133
428
246
63
292
9086
274
348
61
877
570
139
2006
21
168
424
501
91
209
850
46
314
820
203
329
17
435
37
520
102
529
178
86
2866
1277
46
117
1759
52
519
40
951
920
563
72
25
173
76
57
2544
18
534
315
138
612
1279
152
57
925
91
82
18
43
525
404
305
614
326
63
148
438
949
58
523
46
129
967
46
441
463
807
754
147
246
433
3857
304
1814
388
261
614
117
645
299
59
1187
18
432
202
133
338
307
751
314
15
775
46
368
152
168
152
246
129
79
90
514
37
283
426
86
779
10
336
153
209
389
246
79
6341
109
40
459
59
58
836
246
77
2498
448
683
588
61
18
46
772
440
46
1168
4037
82
2499
1486
5276
417
2759
309
10650
676
1944
6106
907
261
1583
1255
70
297
692
282
6286
1017
386
1287
246
199
246
1657
768
564
729
59
454
85
2706
850
28
246
29
562
168
333
1178
36
259
71
811
4328
802
307
683
292
236
62
458
2247
973
979
609
823
441
344
973
246
323
12
69
236
486
221
2331
2445
407
173
82
448
53
114
2820
8887
465
873
7
279
130
238
128
4419
238
157
954
317
307
174
636
838
173
2203
801
307
21
1394
1320
1640
34
53
867
114
79
114
686
46
257
782
14
1776
203
1370
450
46
146
76
214
271
46
3243
124
614
1315
613
465
61
240
3229
58
221
647
140
327
14
526
46
98
143
46
336
46
433
198
129
108
668
14
7825
118
46
79
651
196
6
433
61
115
307
281
1221
141
91
838
633
307
344
46
105
775
92
391
452
1225
689
570
1287
22
1758
1467
269
327
204
159
929
118
325
554
67
92
307
111
2006
718
958
517
656
1211
632
13
1803
5364
377
34
238
1397
629
118
7996
51
637
541
514
52
811
183
775
101
25
512
432
1186
922
465
53
2583
71
838
348
18
18
77
46
29
18
57
246
307
510
1252
1702
114
306
5654
18
668
212
416
469
766
341
117
44
1596
1423
447
46
815
817
35
24
107
69
278
99
96
629
1439
203
187
131
46
114
773
432
295
46
63
1218
32
1705
348
23
288
357
221
1632
46
705
37
46
529
133
576
1353
7
20
322
246
770
79
13821
246
93
64
69
178
8
749
46
511
46
3534
448
63
307
6224
7184
65
46
20
407
172
452
69
43
75
46
165
190
3851
2503
46
46
335
923
1040
372
96
18
79
46
585
867
1615
473
1928
841
2574
46
297
79
1022
241
79
145
13
1021
4625
563
36
1108
706
456
101
240
1306
286
18
488
127
656
59
206
1129
271
546
12427
292
46
50
46
64
67
685
233
11370
2038
41
307
46
820
3126
57
349
340
280
448
333
147
1341
157
3159
18
299
595
24
2851
46
1600
6
533
349
343
78
1879
26
198
321
386
21
25
126
46
40
588
1005
161
173
948
46
46
117
64
25
246
46
46
160
534
129
125
374
157
656
282
61
246
710
82
531
379
917
887
79
445
79
2342
520
135
327
82
456
147
118
324
307
46
46
609
773
20
361
25
547
438
51
705
509
174
45
46
46
1081
212
157
46
2950
62
57
2866
2372
1154
1666
589
63
251
276
563
340
185
46
385
8843
57
326
5204
63
82
575
2822
567
778
309
360
1023
623
392
333
46
221
46
237
283
69
3646
678
1069
788
57
853
5899
695
289
63
25
1673
528
117
2681
3733
43
2002
381
1295
411
753
46
295
1526
214
46
114
1003
328
469
467
21
61
58
738
1260
301
63
46
382
57
93
63
198
75
314
46
91
489
838
59
1469
53
282
340
3224
124
177
324
783
621
484
7
169
197
389
117
3224
225
576
118
28
1186
46
82
286
3459
138
129
262
339
196
67
292
327
1208
23
46
79
948
513
198
2750
2115
271
1180
3323
307
498
172
1095
57
233
365
307
2223
2230
7691
46
481
46
337
580
107
59
57
47
147
515
25
740
374
466
6015
14856
46
1365
192
973
58
48
286
1279
271
114
87
3157
815
629
508
12
988
246
115
2740
21
63
307
300
229
375
46
131
495
212
292
1279
885
609
197
46
612
61
7945
1945
98
458
36
6
2866
59
164
130
46
294
180
750
36
201
37
283
1429
452
45
9113
246
392
71
378
246
198
1729
46
589
3224
448
3377
1876
5326
219
477
93
337
765
314
8
1381
18
117
11466
203
668
46
5740
246
315
197
492
93
59
1535
805
344
344
1158
1351
240
54
54
272
838
246
257
4075
606
237
46
572
229
319
301
89
18
878
936
1843
2142
981
569
1588
207
333
58
1246
226
1515
279
57
46
5837
46
2238
1862
44
46
27
352
61
31
314
12
813
57
1360
70
46
46
5078
2308
1501
262
420
167
261
279
407
3121
83
14
836
629
261
623
641
284
757
185
329
799
80
46
433
352
1083
40
465
63
145
230
735
57
1279
502
3217
117
268
87
619
643
46
676
274
246
657
92
61
314
2015
8043
788
307
246
450
6300
46
511
525
344
255
93
117
257
176
228
694
173
174
207
13
278
138
969
519
40
76
203
5846
178
46
612
398
446
46
204
608
31
14
307
925
46
68
502
2859
46
46
242
1066
717
2757
46
61
925
46
157
298
114
3344
860
2143
177
13
307
769
86
936
4176
174
157
295
46
434
246
326
460
126
98
283
46
85
72
499
439
1138
82
128
274
4590
59
595
12
122
83
169
62
3157
616
2089
269
233
57
298
367
817
75
887
88
2513
412
1807
505
25
444
250
173
879
3250
73
23
334
57
93
250
46
689
1413
65
355
107
674
3403
111
161
929
139
143
1594
201
131
194
351
1155
2611
1819
141
62
30
102
851
221
775
420
82
4500
46
143
425
117
34
144
59
188
70
157
126
74
238
57
147
825
376
2357
4279
6
1401
185
161
579
325
693
1992
1288
2619
432
372
243
78
65
13213
1054
838
1695
4677
237
693
2349
229
307
560
8
789
3372
273
2696
46
1429
1650
344
61
1459
404
283
1737
246
539
173
46
1279
280
922
473
52
829
888
76
36
1005
181
157
246
246
314
720
838
147
64
1387
115
1965
299
282
2438
555
1129
367
2163
806
354
46
219
157
924
89
126
307
310
10754
36
25
8
46
493
862
542
1268
559
64
1021
416
433
651
455
1940
356
46
46
438
18
46
82
46
562
3346
57
57
3724
18
59
262
99
4895
46
427
222
46
629
117
1117
46
908
437
61
681
126
46
48
157
1631
117
592
46
1082
1759
1135
620
25
309
850
169
539
172
36
271
131
4813
351
344
529
282
2802
2758
246
668
46
173
1548
563
344
585
46
705
2259
53
1023
75
79
46
383
161
305
69
433
52
237
815
1477
66
345
172
40
307
57
407
1788
46
17
381
46
2127
100
52
69
8296
37
387
172
27
307
57
1353
46
774
356
445
40
264
2674
64
1897
117
4480
46
216
787
57
1733
212
583
521
72
5452
807
29
386
117
2439
46
668
518
57
46
156
307
91
229
46
142
46
650
150
271
290
976
1142
942
1673
46
400
821
200
174
422
260
1770
998
1243
246
433
912
6443
836
1135
344
6
2958
212
14
124
197
853
81
63
157
485
109
688
57
29
1126
924
2669
178
189
1720
112
1650
363
674
46
179
924
960
1429
441
173
36
424
79
67
470
57
554
1279
1186
499
246
386
438
82
297
104
122
18
25
525
432
2744
804
46
790
2731
27
522
46
178
91
3023
376
307
433
290
3783
79
1988
130
190
343
46
425
305
246
82
157
416
61
36
487
22
73
46
1376
141
46
557
61
983
528
198
395
295
61
1412
619
2701
83
34
520
1705
792
237
238
173
387
582
46
1776
489
1398
850
2011
286
726
29
133
791
46
309
24
513
46
787
8938
124
2042
129
238
613
82
126
246
57
56
201
570
407
29
188
677
246
105
199
1279
25
165
46
18
694
551
3443
360
314
156
2233
32
220
838
46
383
520
122
46
11877
1730
114
81
59
278
64
46
409
46
133
134
6
131
416
7100
235
4755
563
40
1166
2279
195
733
1535
805
90
278
89
1037
31
477
414
68
138
60
8190
4524
204
18
1017
46
46
1001
668
328
18
185
214
1238
1009
676
1870
486
28
412
190
139
46
554
1650
14
336
527
1513
112
196
119
85
152
450
173
1279
69
38
46
46
3026
266
985
925
6762
102
973
46
374
710
46
307
157
6
433
65
124
117
52
489
251
46
1371
337
46
214
424
47
63
6872
342
437
530
141
754
727
1455
497
872
1287
407
1771
34
146
105
62
661
1800
34
1813
146
2152
621
41
8
1024
17
315
3655
314
44
246
18
412
307
1022
147
575
1318
2790
432
25
46
76
335
3702
25
275
46
206
544
450
102
1577
1447
207
315
46
138
229
205
141
335
57
7
39
701
266
52
530
731
791
265
156
79
46
454
321
69
1002
404
23
951
235
778
36
52
270
46
465
1582
147
233
621
747
67
646
409
320
102
762
2822
345
191
277
529
9
1321
246
619
175
2385
913
2351
773
1754
501
813
689
46
49
57
36
25
433
297
837
183
226
499
46
74
46
53
12
529
46
438
105
86
314
1218
307
309
358
233
51
429
610
4183
46
18
246
1948
1785
1205
46
6
272
206
151
6
2828
2196
178
36
2029
609
258
838
46
880
529
138
69
10
46
46
1650
222
433
74
79
432
638
314
183
69
25
329
23
188
23
73
57
184
129
51
61
178
838
641
36
2489
157
355
4069
2143
774
46
93
669
198
123
902
73
138
46
1752
257
44
2054
1752
12
1017
2271
126
43
500
1379
472
1360
348
46
176
151
7479
433
3846
307
1097
46
51
2452
59
33
198
402
119
18
96
886
18
1097
1040
835
499
118
948
73
43
52
46
18
43
195
98
72
498
613
633
198
169
726
959
132
805
1615
157
776
1776
729
9597
57
91
621
278
73
255
278
479
59
3010
863
198
758
39
735
122
58
46
9229
945
1140
321
23
57
47
1353
432
459
4606
2521
126
710
398
542
1382
1186
147
53
360
238
841
485
282
20
29
93
528
118
24
97
12
117
307
31
1626
238
46
212
118
747
198
157
433
108
8
1157
237
780
246
411
973
2311
220
96
284
167
499
1884
81
225
258
74
173
1673
100
1010
446
458
307
573
2569
505
487
1493
2199
278
621
12
522
776
621
506
83
913
468
1282
717
307
82
633
246
46
886
46
46
96
479
37
122
283
63
681
1186
935
109
1627
457
46
246
3442
705
278
46
117
221
307
46
67
74
46
71
11
651
246
46
664
869
237
1770
2803
78
157
79
1348
286
636
735
386
335
402
2670
213
21
46
432
307
246
10
1425
770
256
621
187
57
60
371
256
82
46
46
57
481
282
173
24
792
20
239
918
121
838
2185
70
617
79
737
260
644
64
102
88
78
153
142
834
433
238
1599
3531
166
1562
307
1739
269
46
287
282
841
1928
307
153
126
928
188
266
461
51
12333
1889
258
1809
307
145
459
956
46
1279
1668
18
951
1467
46
774
314
41
249
46
79
85
64
574
197
1186
271
13
68
93
1607
190
256
93
308
668
6902
29
534
661
184
34
4585
1103
246
169
448
46
12
175
118
805
246
19
6
455
2264
2785
973
46
172
667
46
1736
12
37
753
1901
2009
69
2404
576
1230
1411
245
1360
8046
212
442
491
8701
327
1279
246
1413
174
4176
57
18
95
25
63
991
37
198
6646
57
307
58
173
36
450
198
1227
447
1014
776
162
730
525
44
237
58
838
337
671
46
612
65
65
1660
256
483
46
111
196
2174
92
401
20
2949
46
118
2206
386
224
117
1144
835
1433
58
271
214
631
367
123
292
29
105
370
46
931
565
836
197
46
291
1161
811
587
53
51
246
520
40
52
57
2653
114
246
798
2875
2017
386
46
2443
12
583
46
377
124
114
2323
737
146
297
69
59
18
45
57
1863
46
47
177
7066
46
4076
307
57
1921
386
207
450
838
598
1540
307
224
128
307
147
48
81
819
805
737
58
18
381
689
838
1024
79
12
272
1598
46
134
147
77
108
215
356
12
65
794
90
620
58
2687
1423
87
1485
23
57
153
280
12
46
28
220
8
3091
146
267
868
515
597
307
117
2866
2634
1005
59
46
63
79
343
46
109
356
433
1562
46
3365
335
12
419
738
646
682
381
220
432
37
815
221
433
2956
234
322
8
1570
960
2498
483
939
95
951
96
2168
960
60
406
31
237
585
361
93
320
838
554
5051
49
525
164
450
131
1365
435
246
3460
473
664
454
46
775
46
420
528
2177
68
95
46
1673
34
77
41
904
398
1195
775
160
36
56
297
744
855
985
46
1650
765
1776
1372
89
307
31
537
459
53
80
186
36
46
25
85
79
18
118
221
1005
251
192
157
196
1111
176
195
656
399
6552
46
154
214
82
611
340
60
240
335
46
70
291
743
46
333
112
93
676
728
46
838
497
94
2172
419
2644
921
3123
132
428
351
307
1720
246
91
14
266
466
105
318
80
656
653
46
396
4693
244
198
386
284
547
78
77
218
438
46
815
46
283
120
18
675
523
363
1494
117
593
246
1515
599
1273
173
21
3289
246
37
689
41
46
56
70
1752
46
173
684
273
46
3224
9530
558
196
46
520
46
391
621
1355
170
1064
46
114
230
138
194
1480
475
3116
1062
59
753
474
68
109
338
18
94
171
106
448
307
432
237
293
2505
732
984
46
560
804
298
124
82
389
46
373
337
2866
25
24
46
765
1704
689
2329
1736
46
394
62
48
446
1457
82
304
28
1094
57
485
331
159
161
93
24
148
61
157
738
40
251
547
3485
721
176
79
433
46
46
18
633
342
217
46
236
134
114
46
18
13
237
237
775
46
118
297
82
983
599
899
219
23
2346
196
188
307
252
336
518
206
18
297
426
105
320
178
25
176
409
5376
1199
46
46
309
7717
2895
321
448
11822
811
3772
64
471
446
631
197
3063
544
307
314
118
300
1144
912
152
343
52
502
161
363
447
22
424
1680
111
1091
117
171
77
1381
811
1267
432
69
729
329
3363
612
628
676
7
113
396
317
505
246
785
85
607
516
422
2999
57
719
206
1992
915
157
729
79
93
644
432
297
6990
1870
36
72
6577
198
46
147
79
80
195
1650
723
433
361
432
582
226
3821
69
817
310
879
142
219
55
432
621
169
428
1508
2823
123
290
480
5043
357
1450
238
82
4748
1462
246
330
18
838
46
154
51
635
289
17
255
63
487
46
46
330
134
520
118
116
1397
848
1844
208
684
62
719
238
70
314
541
46
130
310
289
222
1459
528
1365
105
355
2322
583
4451
21
568
2328
46
481
203
973
82
373
117
416
18
46
244
844
1005
502
196
61
343
1381
307
238
214
143
579
1040
198
288
65
125
181
46
91
2384
350
229
122
499
2622
2621
512
774
85
845
394
353
410
58
109
1655
266
973
34
1037
471
695
35
157
780
1650
2758
1471
46
343
280
2851
150
142
135
512
267
57
1003
154
774
330
1063
246
171
139
126
547
432
143
1383
518
131
6708
468
246
569
46
1252
432
373
68
196
12
1634
37
198
93
46
723
46
237
238
12
186
73
4091
1186
21
141
263
525
664
15
113
46
973
20
225
19
108
161
188
520
46
613
46
573
1870
203
46
212
1183
24
696
130
512
491
55
81
193
198
273
182
1056
417
432
246
55
1736
11
61
365
563
196
316
811
434
746
59
92
459
233
1650
1253
93
164
98
4173
844
56
305
196
835
242
11435
2903
335
76
246
117
57
838
287
198
441
297
802
307
4366
15
864
570
351
696
838
401
1650
154
61
67
108
2461
46
1594
57
235
384
59
1378
677
682
120
12735
654
838
1533
1291
132
1407
130
297
130
225
68
46
18
852
887
766
126
629
36
19
204
206
599
46
529
973
251
994
46
117
69
164
46
1446
157
87
1485
58
2091
46
890
1586
238
1752
189
327
201
1186
297
70
25
126
237
1776
203
481
2212
93
659
944
73
576
158
260
805
828
76
4169
361
1351
101
1660
283
815
307
617
11
203
466
46
236
18
1421
335
935
531
157
65
314
1005
243
122
198
1947
520
314
925
46
776
31
225
577
12
23
1650
157
46
2068
262
261
2651
495
46
448
79
656
89
563
386
127
692
747
331
65
17
1236
57
2905
105
676
191
573
114
59
1626
277
2665
3281
849
118
87
1608
696
69
424
424
46
1279
139
18
291
237
3586
218
98
597
462
478
150
290
42
246
112
64
36
68
645
3600
792
520
46
467
389
47
57
846
7795
160
499
773
135
767
386
141
944
570
983
205
1829
928
287
433
2065
466
14
202
57
80
1005
246
46
386
1900
510
102
253
69
775
159
122
1475
389
68
90
65
185
360
229
93
955
528
242
267
33
1350
165
907
143
873
95
123
4106
166
1855
199
1752
12
689
321
44
132
689
1378
8090
246
307
432
990
478
174
57
567
436
344
431
584
1043
363
347
292
65
104
307
485
258
83
196
307
173
46
1195
1193
2533
12
293
1776
804
42
1005
156
283
179
46
556
632
290
1207
197
325
57
1979
79
2695
983
25
1663
195
17
838
2348
908
46
307
856
242
699
25
411
2481
331
435
82
23
679
360
145
220
63
62
52
1431
240
337
52
2117
131
178
149
82
51
1052
283
973
46
831
361
447
58
223
139
56
173
21
329
117
246
432
652
432
629
593
391
270
905
157
61
220
46
393
478
1626
46
626
15
2199
66
641
5534
37
46
529
257
8
18
36
107
925
46
15293
15
46
46
141
250
727
239
93
891
641
40
46
358
2648
4389
148
246
59
46
274
520
433
46
307
2847
63
1322
374
746
307
246
195
4519
105
34
164
142
57
203
870
196
46
57
436
29
123
345
1005
334
709
57
301
2048
46
88
839
1159
238
696
173
510
1229
449
76
424
58
57
269
69
25
376
1870
7
46
46
93
46
24
104
139
628
40
53
386
115
176
325
447
61
31
656
161
525
69
58
27
1113
1279
835
92
140
46
46
307
301
13
2351
2143
1197
549
705
46
126
13
33
212
36
836
668
2040
335
46
188
314
495
2792
405
1515
218
246
73
171
1287
98
63
288
63
64
180
79
2819
54
58
3342
46
1008
371
115
246
1318
87
2360
1415
117
609
699
178
101
194
2176
65
507
115
164
783
447
143
46
98
88
299
68
770
1129
46
18
46
410
420
46
1255
52
101
685
262
93
44
75
7064
46
441
3846
591
167
246
240
46
2091
307
41
46
572
881
1591
520
203
157
1126
34
157
153
46
173
46
185
46
46
246
4817
833
83
18
55
2117
167
35
160
214
1152
90
86
228
8834
1782
1116
37
10367
983
8
337
1170
326
984
8
52
182
447
62
12
1009
2263
87
3587
1360
189
578
199
2867
120
531
314
2248
354
118
4626
46
1182
65
12
18
96
192
654
1082
74
577
1270
708
1580
20
18
1698
867
612
451
425
2589
244
349
475
1614
6
188
51
18
84
46
115
135
344
54
1279
141
438
69
230
670
438
30
775
191
343
190
1673
779
1508
468
20
46
53
122
640
246
20
114
57
195
122
30
183
560
461
46
267
198
1164
46
29
198
18
82
46
850
694
16
1086
361
4619
617
627
19
69
17
1212
271
1022
44
57
46
159
344
704
785
314
57
478
172
246
178
425
368
728
395
34
77
147
46
1870
748
69
246
112
683
46
218
246
16
124
82
1879
1052
338
527
740
7
1279
65
663
190
46
1240
157
544
184
4923
505
386
450
51
229
6955
1836
1091
237
57
334
305
46
14
12
314
318
674
811
46
64
641
189
173
1287
1167
841
114
740
15043
1366
691
1354
79
164
244
985
185
46
287
507
448
126
920
197
283
961
57
1366
307
48
62
641
124
457
46
79
283
308
775
196
2091
1988
699
682
25
246
399
161
68
51
317
678
286
2049
157
329
10400
5117
44
85
151
410
95
31
24
173
563
131
1776
18
4570
81
46
264
148
79
46
324
71
46
264
946
923
804
301
1166
1252
878
6358
838
2416
583
432
461
36
147
465
313
917
58
6216
838
922
518
579
125
2336
129
2297
303
307
2234
31
983
527
28
8025
2438
120
46
1279
252
1830
6263
117
569
46
776
838
513
1063
171
3348
271
45
70
694
420
35
173
520
2191
441
86
5749
148
175
51
344
288
621
446
114
487
520
149
1427
770
164
4710
46
57
46
26
703
57
1440
1539
314
268
91
643
401
586
46
459
159
25
13
238
46
312
209
307
21
246
105
61
57
373
13050
160
55
44
303
204
19
1279
278
525
136
243
1126
238
83
204
46
133
559
3071
136
18
46
1935
448
36
679
431
67
46
37
26
959
2642
46
2288
899
105
246
74
246
361
63
46
106
409
1122
465
46
36
178
120
783
53
276
46
64
61
52
3852
4770
915
307
3224
246
448
90
69
1199
596
598
648
59
618
366
58
621
576
196
421
25
2140
674
4066
3391
197
46
705
645
271
46
2759
1239
117
174
669
61
5249
360
615
22
110
180
46
233
635
176
635
46
456
132
302
307
398
46
198
46
990
204
177
3915
689
198
79
368
148
174
2400
1204
531
441
214
2822
52
2182
1250
386
610
93
315
42
157
472
336
263
157
2343
2017
432
55
433
701
203
436
610
338
82
40
837
641
1364
710
57
262
46
937
43
1300
151
569
689
69
118
46
18
59
184
758
39
173
78
221
473
34
465
46
338
1252
118
178
93
841
130
201
248
214
628
108
46
217
337
502
523
46
6307
1509
565
113
135
57
46
1670
876
46
602
302
870
73
119
46
1680
69
941
805
46
791
319
27
386
29
838
269
46
447
438
1058
173
46
2099
193
157
523
297
862
540
609
168
538
18
196
283
3224
344
173
580
46
1088
288
3277
4030
817
583
899
51
370
36
31
477
307
793
63
487
115
46
79
46
161
246
569
19
204
46
153
43
314
4697
1678
3397
576
765
1882
404
69
152
2719
6242
101
668
48
1795
282
154
118
446
1212
61
208
79
838
1918
150
884
95
79
1714
424
212
46
78
183
53
46
1515
301
112
522
335
359
307
46
134
576
305
87
125
81
25
1823
255
1968
147
514
42
198
282
188
61
353
344
309
46
635
202
442
1258
2559
46
3969
61
262
28
64
67
3630
635
1181
79
246
317
130
705
5390
1795
13
52
46
46
69
46
464
46
190
448
82
92
314
46
940
280
9086
334
21
52
222
1263
1285
164
123
145
508
1738
621
6100
828
46
109
729
883
67
676
58
109
365
4124
1870
246
246
2651
46
3555
525
210
497
563
204
85
535
290
663
82
2391
805
148
1725
188
1186
333
2240
297
979
20
196
71
108
1012
203
385
566
1646
46
68
266
3323
6854
126
2641
1051
6004
432
221
448
1156
4938
372
3093
1116
2729
300
1169
1612
144
1380
670
2006
257
234
163
450
12
18
680
683
178
2406
152
98
116
12
2774
19
394
431
458
37040
46
4115
3224
18
46
12
198
25
529
25
627
2226
271
42
46
1650
1475
142
65
764
4401
103
1037
505
510
46
886
795
261
242
1028
6977
386
598
374
261
307
1102
141
278
1766
1040
46
70
46
512
290
18
284
2197
46
347
46
1088
705
457
919
9
463
282
198
46
871
215
947
46
195
305
1909
400
18
157
268
260
46
937
98
8
59
314
151
221
130
992
46
100
1175
396
164
610
554
1035
126
46
128
43
46
79
470
5201
939
117
20
3898
199
2506
3745
157
87
548
1069
1102
1179
819
474
439
1319
239
2822
83
13575
1442
194
480
46
114
1190
137
132
8
110
145
80
805
116
753
300
454
274
2786
67
307
951
6864
234
372
450
18
281
1418
1076
37
198
301
1438
307
217
246
289
57
196
79
1870
267
535
481
676
124
622
2759
46
8238
1279
460
327
59
55
1521
492
46
4132
188
811
81
57
331
132
93
19
23
42
1248
583
9831
170
199
2016
122
1627
69
368
107
333
293
117
178
655
46
135
621
188
157
238
714
2163
627
196
400
663
336
100
46
138
237
753
1022
67
800
117
117
247
787
436
148
3185
644
114
461
7
82
929
426
696
1279
576
433
447
474
389
126
141
18
183
641
59
34
61
46
141
331
46
805
394
91
2091
299
46
710
133
1295
355
231
405
46
925
289
4101
36
230
307
18
433
103
1326
317
267
247
1318
343
48
907
46
46
705
534
1646
1520
64
5452
37
560
249
465
46
420
69
448
18
609
127
93
3897
126
169
344
84
246
48
35
128
244
1064
58
1092
221
433
3017
46
1892
2822
434
77
1243
69
69
157
79
43
334
46
88
34
7
46
775
69
2866
246
69
23
195
70
166
625
184
2555
411
202
246
282
11104
1139
849
432
2312
246
202
117
473
3224
79
398
908
433
443
117
57
514
636
45
1424
34
46
51
307
173
675
75
499
101
38
792
31
346
545
465
146
61
324
2214
46
1005
189
420
433
60
3937
178
330
70
126
956
65
101
407
557
1039
302
2021
105
531
1353
433
547
1324
1650
502
629
1664
8
1099
328
461
93
3030
32
22
7
7064
411
230
563
178
948
46
58
18
654
36
67
57
125
147
481
2230
198
442
289
266
446
327
327
46
547
307
2091
307
44
1736
349
91
126
850
344
230
93
46
1089
1824
46
2313
1261
465
124
737
1052
364
2629
520
199
52
6
433
483
93
246
899
53
1650
108
774
567
214
12
283
457
1075
1022
6
46
12
576
628
240
162
48
126
433
454
266
58
283
58
815
79
157
381
520
65
651
314
93
142
2006
43
57
62
307
587
320
833
968
361
46
1776
3137
18
57
11
61
34
1388
948
307
251
129
246
198
1626
198
54
560
46
132
386
3573
46
127
510
136
470
221
160
112
307
362
835
446
74
69
363
2894
1160
349
636
167
46
621
401
33
315
520
1040
382
432
226
1161
576
40
223
792
238
141
25
1660
1776
462
336
758
20
193
110
305
613
2162
473
327
64
263
4271
65
538
428
172
314
1546
396
1433
7
567
48
46
324
214
491
93
52
307
1362
769
2138
271
131
246
2355
433
72
46
389
1925
2278
676
246
131
1324
1626
1680
74
690
621
665
53
834
246
726
409
169
37
149
139
314
1162
483
85
7
622
644
198
361
133
199
157
465
28
920
246
959
18
2644
157
18
7196
110
295
30
188
2822
663
1375
336
490
797
365
515
185
537
836
1153
1010
3218
78
3224
120
570
656
246
307
25
2091
150
1654
589
8
411
172
238
126
57
792
51
1124
1186
38
525
196
589
61
692
295
777
97
938
632
46
204
454
1363
454
307
46
717
237
48
46
790
665
213
154
3362
433
176
34
704
63
12
1162
117
316
1482
77
851
386
878
1271
787
314
46
57
105
614
644
380
512
481
46
351
107
574
1457
617
1676
645
2130
147
525
136
576
4923
571
291
196
65
46
46
986
448
811
79
923
367
351
2180
307
58
79
246
1830
856
79
466
130
603
89
291
421
737
46
156
46
1250
1006
346
105
12
190
783
132
188
2252
483
62
95
1360
274
182
63
16001
205
346
473
79
204
19
734
370
1528
34
246
82
4131
19
223
2866
2420
246
404
333
156
475
1937
79
13
432
951
117
69
357
553
29
8
436
87
276
380
31
563
246
208
765
222
46
66
51
170
103
745
302
378
202
857
67
570
705
82
46
163
173
688
22
643
40
108
1511
426
6215
1066
1241
899
2822
46
1250
46
197
46
288
57
1597
192
1587
79
117
88
69
1564
361
307
436
2244
307
3591
309
335
656
221
307
181
746
736
171
246
218
46
307
46
1055
205
173
1360
52
198
1365
198
46
850
470
58
82
163
213
66
117
77
108
686
554
1515
108
2311
139
38
1541
373
48
332
58
753
1547
629
721
80
309
454
925
231
363
57
371
37
510
6
462
307
1282
307
435
990
690
395
260
124
832
46
525
805
1593
42
188
886
23
13
159
20354
266
100
314
939
758
2351
307
46
887
93
63
385
147
126
231
208
25
3655
170
79
114
264
1514
569
57
57
332
33
720
1174
171
307
1010
70
459
2830
84
102
2330
465
1113
123
12
69
1048
174
532
1212
1199
560
1018
266
407
213
25
725
496
198
539
399
46
646
64
1043
117
82
1117
1798
307
335
46
963
630
129
811
479
275
278
1639
384
344
46
238
76
126
1360
729
163
153
2024
45
176
728
309
991
4489
6114
18
307
289
635
339
344
621
46
760
198
862
147
981
63
1183
447
699
525
367
668
3288
677
103
307
479
28
28
1269
63
322
309
173
332
34
945
2684
98
850
57
203
79
1573
372
188
1673
387
378
185
297
169
1159
46
25
187
1058
722
520
46
1718
689
70
528
759
898
264
46
114
173
867
195
825
811
962
196
185
325
101
534
298
122
1994
46
1212
4748
737
58
4955
479
198
246
641
1246
46
8331
1102
69
18
677
218
25
46
1186
307
628
25
520
46
366
1320
1684
510
458
1040
775
142
564
1302
420
15
1962
46
20
110
289
108
34
2698
379
51
113
541
14
719
1242
786
2503
11047
20
703
460
294
500
916
46
471
114
12
46
2246
46
366
23
612
20
235
747
176
89
122
938
117
65
101
737
212
307
198
46
61
79
46
905
46
3510
138
199
389
694
447
331
46
649
268
213
282
689
1894
948
1320
418
495
102
358
52
86
842
18
16
246
476
52
792
257
142
108
46
307
440
307
8
739
314
1911
152
228
308
3921
490
41
335
46
157
584
3919
258
198
440
48
2230
77
568
438
733
69
338
46
82
93
46
202
525
52
246
46
565
524
525
295
93
18
13
644
1277
186
7
1197
895
52
1589
67
169
2143
46
209
65
830
2711
707
447
534
2045
573
440
853
352
117
77
710
967
804
46
307
172
46
2919
46
123
239
142
46
924
924
372
307
1024
9
544
1162
328
46
2742
126
46
448
157
46
256
631
984
63
2107
1031
46
318
46
3143
238
4668
797
344
265
1820
59
1308
74
48
126
363
432
46
52
2091
23
64
311
435
114
147
273
791
1544
2989
46
237
8
710
17
18
1650
46
1564
536
684
434
93
595
72
702
93
246
220
424
543
147
251
695
46
221
46
518
40
279
2500
596
58
1606
337
689
18
692
81
4646
313
221
25
1727
147
5969
1886
303
2611
25
348
73
85
277
119
46
349
46
1468
283
3639
563
991
446
46
12
57
706
6
749
307
2822
95
34
405
1930
569
520
713
4648
1192
46
4893
1009
1515
81
396
214
204
924
1481
166
1243
618
70
177
520
315
117
603
157
46
1290
3652
511
816
1681
390
73
5006
46
596
2615
448
753
46
52
1588
174
293
351
61
2894
198
108
915
46
307
3525
12
46
414
1832
1721
119
1051
240
3827
65
236
46
314
450
386
386
530
246
386
71
1279
1650
136
46
838
530
966
3923
46
557
38
7279
79
1155
2770
46
233
36
305
307
2130
518
601
98
790
46
46
131
365
246
190
46
69
46
597
886
183
79
396
314
173
46
21
19
37
432
5172
523
126
532
55
46
246
306
56
46
31
151
2822
69
65
36
3067
1531
79
935
3165
433
656
169
90
101
1650
954
64
46
386
1238
3293
1227
188
420
1203
554
52
70
46
1145
635
214
379
323
22
37
432
71
722
46
867
142
6457
246
2914
350
116
292
309
10466
314
87
416
250
118
433
46
36
45
3344
122
1279
39
2262
307
46
973
118
776
98
563
1299
212
370
46
70
418
8
610
58
176
1714
614
652
28
63
800
18
1007
46
18
328
157
46
432
28
23
432
935
46
36
960
46
189
438
207
282
310
18
59
788
222
701
34
559
58
59
316
487
520
1130
46
277
149
371
167
1269
126
3822
142
4207
3537
5045
46
21
56
46
676
775
960
527
308
114
94
73
713
176
69
2827
226
335
8
184
999
476
106
246
1224
297
38
339
198
64
36
139
151
82
171
20
508
79
651
585
256
278
58
737
294
18
157
1672
58
8
278
46
71
86
190
246
2758
2446
61
353
12
202
82
79
95
46
815
3928
231
557
131
233
57
28
21
46
2740
632
8
226
1111
266
981
46
881
37
57
170
93
48
31
344
252
20
1279
371
178
485
8
46
561
28
1981
307
46
1626
155
307
275
18
6
118
267
1692
27
20
128
37
188
91
124
101
314
74
57
2431
861
198
345
850
465
93
36
292
145
1939
287
176
523
51
307
795
187
354
126
117
307
307
157
365
126
3001
1265
224
314
24
164
82
1579
46
225
565
173
261
46
142
79
400
235
148
46
116
314
153
46
529
7
951
46
246
79
7
927
28
307
811
416
1215
5266
46
246
164
1931
713
74
237
653
307
12596
109
374
941
1182
178
46
537
226
126
237
122
631
366
271
4190
14
418
22
157
31
114
80
1407
50734
386
1323
83
536
123
2759
70
2930
46
69
2005
1132
246
777
28
142
97
960
85
1617
777
5678
813
198
212
535
46
4111
65
499
46
354
511
213
6745
669
511
117
179
25
53
307
229
280
103
99
122
98
389
238
173
79
345
58
138
46
973
2190
943
324
251
2759
178
173
958
533
72
46
9
550
46
1673
366
335
520
1650
576
65
11544
444
314
302
46
1206
2028
1296
20
652
57
18
102
616
46
46
51
309
18
101
1481
23
1759
547
93
59
307
386
1079
835
563
2866
251
308
7
61
26
94
105
1768
148
25
452
700
332
684
951
1009
98
337
46
125
2355
246
307
175
1415
163
401
110
89
122
67
349
544
389
46
57
46
37
433
843
407
473
525
386
1673
46
671
96
520
1757
346
1985
656
124
8190
147
1228
109
157
46
133
204
404
58
635
46
151
431
589
960
1292
4135
951
1638
416
1505
433
850
5756
82
4307
815
2028
135
46
821
273
307
339
70
3525
1163
178
57
201
10
46
95
1287
1018
46
53
2136
2674
223
72
541
235
610
1580
1090
466
46
46
127
173
260
1370
656
5400
61
983
188
527
58
60
46
18
753
307
329
6022
207
2495
984
7
622
993
346
238
1681
1185
93
61
10184
1223
838
231
7151
74
46
803
246
141
2716
46
1822
1944
1184
932
2120
191
46
676
142
117
885
46
238
259
633
46
496
46
2253
332
1217
1534
36
2866
22
467
166
167
331
69
528
57
983
271
20
272
650
350
23
222
6877
65
1190
782
960
951
344
372
1097
22
695
386
512
1759
42
1669
40
46
246
105
283
79
1279
959
46
37
64
44
12
203
183
458
983
79
358
57
46
1736
52
173
46
332
257
246
2695
76
1617
1817
705
216
369
4840
79
597
4505
1568
46
850
622
71
46
14475
131
213
882
306
516
832
448
389
48
106
43
46
1515
331
46
314
65
1182
31
167
282
182
18
1596
114
57
82
1169
451
151
339
46
77
805
828
147
62
122
1287
432
668
266
67
729
1495
1477
476
300
529
46
244
88
621
105
215
98
64
560
11287
612
6415
41
665
307
46
727
43
364
46
53
689
267
37
58
8
20
23
24
1229
499
31
46
145
23
154
3908
3413
672
351
310
1383
46
44
198
520
5428
447
314
204
52
922
95
107
34
772
306
514
2006
200
169
46
46
758
46
465
873
707
207
85
222
87
91
48
172
166
46
2125
355
138
645
345
307
449
79
458
2635
702
334
315
315
633
495
3478
412
48
925
1411
175
188
21
63
24
349
2510
1830
238
875
2758
46
43
153
20
53
155
18
9215
326
407
142
12
635
46
329
173
934
124
569
641
18
983
58
168
126
93
481
668
51
46
121
99
1131
909
945
301
683
537
216
221
27
266
108
246
2075
838
122
174
12
52
571
46
18
446
997
126
257
5490
450
314
72
179
46
46
46
330
593
804
148
173
188
46
13
46
198
12
246
82
731
902
372
188
46
5784
126
425
37
688
512
307
46
1294
611
69
198
161
46
246
123
612
409
193
40
61
344
204
631
46
1208
20
432
173
3312
349
961
21
64
145
569
565
307
792
32
282
117
357
246
21
735
342
198
2620
1186
1515
53
2360
46
705
328
515
529
12
313
1603
180
491
480
276
2217
286
91
1124
1218
120
668
301
222
343
59
126
528
976
2282
20
44
56
174
152
467
318
282
387
46
6
46
1066
563
511
147
82
255
46
325
256
147
51
4101
9932
637
348
8079
70
3621
24
224
1308
2232
157
21
2856
221
307
616
983
709
64
918
537
179
543
268
4097
570
284
78
44
46
46
838
561
1539
729
572
46
12
510
507
91
192
1286
1641
198
366
452
892
255
46
1112
229
214
117
276
46
2399
43
27
114
307
126
737
157
171
786
424
12583
654
333
77
1218
656
610
70
290
257
39
58
46
296
576
1528
314
342
635
69
448
105
411
686
1169
337
46
127
1116
420
46
46
46
787
246
61
18
284
121
12
1100
118
7413
2209
838
609
224
372
59
420
46
28
2278
1830
569
11629
283
143
102
3492
956
441
246
297
246
382
198
176
393
329
307
339
202
46
616
327
382
25
128
302
61
384
46
91
69
76
6225
432
462
774
37
214
110
456
13
57
195
3736
246
729
315
791
79
46
20
689
34
574
744
594
5031
4540
321
5689
737
258
630
729
173
113
1068
1312
2328
91
1001
2695
13
459
726
3671
23
82
1237
838
120
31
1062
86
689
61
46
100
246
117
65
307
3315
51
299
83
198
48
171
246
45
2759
414
360
3115
59
1066
1370
46
432
371
2486
91
1537
1555
49
302
15
120
504
2990
18
283
103
1252
33
564
448
1164
929
46
21
69
386
18
719
198
307
569
300
144
694
57
827
496
3689
2928
64
303
365
103
1030
46
26
461
46
74
477
46
1744
44
587
246
366
832
6099
710
84
450
25
59
1589
1279
23
291
267
111
95
46
394
69
1389
165
186
46
2448
307
388
21
259
52
20
141
53
494
206
53
313
1279
314
1116
591
83
74
344
93
57
570
157
1040
130
1030
307
12
46
2164
518
345
6
561
71
62
201
388
718
172
65
62
361
57
46
121
973
307
629
163
804
416
40
480
82
361
28
214
117
46
329
283
307
197
46
307
1248
147
246
46
157
46
502
24
67
46
196
394
25
992
59
98
1433
188
307
18
46
110
246
382
768
490
417
165
1736
520
1515
432
83
126
249
188
314
307
925
1086
162
801
1713
2180
333
1626
237
184
450
752
238
425
1186
231
702
510
302
3760
39
765
982
46
37
554
1597
1687
271
212
188
2006
169
267
9
260
63
1569
46
485
792
1859
221
629
118
438
733
194
721
132
55
561
63
246
1542
17
1446
65
109
514
307
857
635
539
46
282
246
321
644
5535
157
46
18
314
46
57
1082
25
229
154
188
25
63
2554
2759
230
389
176
66
165
114
1207
46
79
366
2130
167
340
775
114
180
705
2064
433
178
2585
560
2361
297
205
481
763
1618
11
1156
46
12
172
386
327
433
4372
390
161
303
124
182
4045
921
157
296
2695
122
188
108
98
46
1736
85
2001
1976
46
147
89
479
75
288
604
46
46
961
257
46
450
88
812
117
775
46
311
105
117
2182
432
218
1196
113
307
7314
79
98
136
89
902
282
1131
846
292
101
499
46
912
1149
35
79
172
46
804
71
436
765
46
288
170
264
46
145
81
1537
271
1877
358
669
1340
510
46
105
410
274
82
229
492
1139
997
1924
12
58
1737
3013
196
615
2238
621
57
282
335
541
46
3224
554
877
46
46
551
351
46
520
4623
34
552
178
48
520
46
218
175
7828
927
422
12
164
299
246
1891
22
293
635
350
2974
1515
705
433
324
2798
124
1622
46
46
1949
3224
3851
246
46
300
1302
857
408
46
307
123
385
246
2119
46
241
325
1005
370
53
25
46
1073
277
148
1246
83
297
329
46
29
8
980
9
221
2199
246
525
796
109
272
616
112
561
246
202
82
12
57
48
1483
64
2770
29
185
188
2958
902
1293
46
13
238
197
200
361
82
447
266
445
772
443
46
581
186
36
616
770
75
1837
46
925
583
913
230
2251
2587
46
1749
112
406
23159
840
576
24
699
710
2817
7
320
528
46
307
448
36
46
58
767
1156
1603
689
545
147
46
217
392
83
1279
1186
32
30
528
52
30
46
1824
1446
667
899
465
438
456
1215
286
1194
6224
710
1224
1736
254
3397
202
283
159
117
927
79
46
520
2973
34
102
59
46
271
150
178
219
615
469
69
188
46
46
1275
512
98
163
147
838
7455
1656
138
380
245
5437
11
676
105
79
64
168
386
34
26
452
29
1928
697
13685
40
198
37
50
405
768
315
53
1173
82
483
128
89
401
1471
7309
196
260
520
178
2132
339
300
581
267
583
46
278
835
1275
29
520
449
76
246
198
176
1081
234
1288
1858
1583
282
630
173
176
46
46
283
515
583
12097
306
292
112
25
46
1650
1040
283
246
6
635
46
118
1088
100
61
737
25
227
923
58
828
663
108
225
18
212
553
1515
544
307
835
79
31
10407
83
74
236
126
531
2167
76
237
42
185
114
257
2051
382
58
246
45
461
983
246
2786
237
123
246
621
296
258
61
12749
7126
342
326
97
46
448
491
1117
2054
3303
306
75
37
18
173
335
287
538
264
92
61
804
2096
25
125
46
79
371
258
801
287
314
1466
79
246
15
246
433
656
233
424
163
46
36
198
1005
327
46
307
61
31
157
506
173
1806
307
576
47
2633
246
255
576
46
899
450
1164
46
273
441
570
307
951
60
3699
278
1338
775
685
46
1771
121
420
1360
863
178
173
29
46
1515
337
40
2375
1444
446
157
621
850
121
1279
108
46
46
184
70
490
929
792
67
36
23
1261
478
2949
549
46
332
24
7
79
286
171
714
118
416
18
465
951
307
13
79
198
46
1118
629
37
176
8
46
12
586
79
350
1742
838
1882
43
573
1997
229
46
1222
147
867
36
3224
410
328
2188
117
269
286
188
461
641
14
2695
497
198
837
57
24
7298
85
370
952
811
147
166
210
595
243
436
85
1228
164
74
59
51
46
469
198
46
50
824
790
1447
11835
450
77
126
6128
244
200
307
349
46
765
46
1264
1650
994
91
63
64
339
76
591
21
57
727
321
69
21
610
64
484
18
167
534
813
1781
812
656
122
91
64
813
46
570
79
384
233
1421
438
558
973
948
183
46
307
641
1093
120
1580
95
283
2868
635
61
241
1320
261
38
46
549
473
63
1191
1752
43
46
541
173
307
404
46
845
145
314
4231
271
39
329
114
211
385
262
2803
240
117
57
97
57
1279
246
23
386
97
317
902
63
1879
114
222
52
628
3215
43
249
18
46
861
61
122
195
287
2679
114
3565
58
1372
46
13
526
46
157
1370
46
389
61
475
2626
67
674
6070
4949
203
433
46
278
322
104
737
46
822
204
37
878
46
216
178
164
345
1829
63
1005
3661
482
1022
12
359
198
433
46
325
82
52
256
7
161
1059
704
337
997
255
228
1870
407
718
542
46
131
46
131
283
33
391
13
1126
260
74
344
1504
3797
1614
538
307
37
2192
969
218
246
65
76
122
495
390
61
342
505
1282
117
1588
12
46
18
229
46
698
89
1665
436
9117
983
335
171
84
1495
450
201
307
1527
79
286
503
10624
63
438
2075
3541
1626
246
4097
499
370
46
1413
1813
82
18
37
15
1908
509
12
46
246
948
21
689
1279
46
407
486
178
46
3514
1172
2183
3747
196
122
1080
249
4459
1990
282
1693
1635
123
389
46
180
1138
157
468
63
576
125
126
663
58
315
189
433
760
2402
177
1442
2713
46
1392
389
140
1320
327
69
1274
1208
8
105
46
157
973
2434
269
642
421
21
132
57
18
46
220
246
304
181
1824
258
220
110
340
235
30
46
90
15
426
174
297
307
329
354
157
61
307
973
1279
176
73
705
1862
70
46
46
14
61
52
257
739
314
1186
224
366
46
381
46
1204
46
285
162
1797
246
471
212
129
248
82
442
692
246
46
1046
661
124
46
15
4676
161
704
412
484
221
12
410
376
775
3315
432
642
67
76
1078
604
2382
1676
1383
549
79
46
126
288
331
424
198
5587
1273
25
25
163
117
457
139
622
52
381
37
74
560
775
1908
344
3147
401
3063
792
114
433
607
226
420
805
65
46
330
2091
105
52
635
1138
275
283
18
37
778
942
43
758
838
228
235
46
659
307
46
274
18
353
774
753
307
54
457
615
1182
335
2759
576
1650
46
79
102
1279
142
163
31
83
297
1504
2436
48
324
212
20
707
835
121
204
335
1465
26
157
20
46
1531
298
307
447
145
57
56
71
451
27
414
1621
123
59
46
117
642
256
150
695
151
265
174
819
147
314
2763
471
5189
1045
46
411
270
573
283
61
154
18
46
1022
835
48
1792
435
529
819
1868
330
817
276
1355
12
319
46
448
763
472
59
105
5109
314
432
531
59
583
347
408
307
615
159
344
983
307
96
329
1262
2817
307
74
114
221
750
27
40
73
325
535
389
56
286
1418
4033
307
238
102
246
23
518
2101
194
384
344
52
46
246
237
46
344
456
821
756
208
126
221
186
410
61
5498
355
46
184
10
1255
63
647
471
170
246
2370
1022
695
46
46
19
156
214
338
923
1011
188
307
46
386
240
1028
536
246
415
314
851
37
710
46
246
539
1262
382
118
46
46
314
53
447
7026
17
484
409
46
439
366
18
118
454
46
252
177
86
735
157
833
21
689
37
34
3071
520
173
24
589
223
838
117
82
593
433
307
46
370
46
233
1719
136
19
508
1626
62
525
891
8
190
18
493
128
2262
25
564
687
67
36
95
102
927
327
630
2024
286
135
11289
7792
19
983
69
516
737
366
200
389
229
246
389
344
433
8
51
98
203
189
457
406
72
46
377
79
186
1184
204
420
941
337
229
899
361
46
1279
228
292
46
433
206
64
95
326
416
71
729
1868
246
46
52
229
5014
765
46
214
612
1279
51
448
505
23
744
238
3636
2791
765
46
317
216
51
191
929
302
283
828
334
72
28
138
141
8
792
305
189
63
307
126
157
321
25
46
141
204
46
46
792
421
120
125
282
1370
283
28
65
114
541
246
535
551
516
196
553
447
173
18
1279
74
2191
64
37
165
147
3113
68
1026
25
46
737
33
76
46
951
2829
1608
114
105
46
24
386
2492
232
246
46
708
356
15
450
845
2535
432
78
238
323
313
277
483
628
46
1969
46
667
42
1040
481
157
238
98
1282
6668
49
960
465
136
172
148
337
1066
6
46
157
452
871
433
511
6
161
131
83
173
191
614
46
286
73
246
632
194
149
307
2308
6882
46
566
585
1075
246
1891
1146
153
199
46
146
46
134
52
1144
610
185
1444
314
1186
7
246
874
325
465
704
775
616
612
617
610
644
311
1243
172
739
419
232
290
758
59
139
441
46
466
4035
46
85
12
1401
3224
195
46
678
57
297
56
5309
157
433
2498
1237
751
286
53
117
105
307
83
163
583
254
58
496
69
307
46
503
534
46
220
175
370
560
149
307
2314
148
5169
142
109
583
515
804
157
697
46
351
902
81
46
924
46
974
102
46
907
271
765
1736
79
561
246
46
128
229
74
1968
327
951
3405
562
61
307
246
314
534
129
74
1604
61
737
63
122
255
438
322
4454
34
46
76
2192
19
7
221
98
588
37
58
2873
547
778
3380
570
8054
1376
147
307
2323
1968
270
315
197
61
1083
173
36
82
72
112
437
15
46
144
147
670
1493
1005
262
169
1360
714
61
1376
304
105
359
314
180
760
1746
46
984
756
187
1615
547
876
125
147
473
584
198
198
18
1888
231
69
157
338
69
274
433
92
89
122
1070
173
1115
1831
740
49
1186
841
850
314
942
989
307
34
2939
414
32
58
117
240
184
343
46
12
167
655
458
446
319
2524
22
420
95
46
644
520
178
845
44
46
46
292
327
614
444
176
793
347
8
32
332
248
206
543
246
506
23
6009
4336
295
173
288
546
1267
238
184
161
1921
344
37
57
31
502
180
11
267
18
108
188
19468
246
734
17
563
106
1827
850
23
61
295
983
228
596
494
46
13
421
1212
260
765
697
307
351
2140
2008
230
191
28
2503
386
297
286
260
57
46
535
389
619
1901
198
57
774
46
1347
420
1205
1279
3565
5087
21
520
560
424
68
974
7
410
2230
327
567
2081
357
46
126
8
93
187
51
802
443
101
23
348
655
422
1792
2996
84
382
984
404
737
236
1802
12
3525
1215
207
736
46
20
1905
486
296
70
559
689
534
46
114
19
1279
21
52
114
77
189
173
33
8965
378
478
1077
709
1908
1320
111
420
82
168
609
691
1686
157
838
236
518
18
307
10427
5308
246
945
147
1005
432
300
105
1710
2180
29
7184
422
117
192
182
2503
146
83
589
1736
891
3772
2427
1241
230
7650
835
490
93
1940
187
48
569
123
282
1673
848
158
86
199
420
700
51
804
775
76
309
61
199
344
46
629
53
174
46
46
153
2519
307
211
6
582
307
3006
3736
316
46
34
67
377
516
3073
186
847
970
525
105
221
1360
420
422
3119
46
246
63
69
6342
231
307
448
173
473
15
828
52
1759
117
157
46
211
103
18
710
1135
227
1105
11
13
2097
277
142
677
52
6
46
865
394
753
298
1724
46
873
46
350
545
74
75
79
46
287
62
37
1297
297
157
212
3960
46
34
510
348
246
19
40
835
38
850
928
886
36
79
3097
315
36
1859
952
1003
3443
2740
2513
59
1916
123
46
689
234
117
46
948
25
1859
43
46
109
25
36
73
46
395
46
52
46
91
46
42
681
1923
46
46
6613
386
46
280
775
774
386
46
7
939
657
46
35
52
2802
238
29
101
1293
46
283
122
100
64
329
463
110
84
15
854
1319
184
46
447
283
83
46
46
93
1933
563
246
262
46
432
101
52
622
46
973
246
153
656
459
77
198
234
221
531
2631
4955
119
1186
59
377
366
339
29
46
1578
46
1859
497
439
262
804
101
307
21
214
53
1973
333
1952
59
838
221
196
37
320
157
335
1154
5315
573
51
871
338
1479
1560
140
529
1982
153
277
261
721
130
246
198
554
299
6
48
93
1941
157
856
19
46
30
401
674
46
44
43
11795
37
2091
246
929
46
432
89
214
496
13
238
286
309
79
1608
737
126
233
147
86
424
313
12
119
298
417
1066
104
1673
270
46
1218
952
258
21
18
297
336
93
788
458
931
1161
1672
614
7987
1413
900
361
52
815
2031
710
240
392
46
20
126
473
135
94
507
237
545
246
199
46
37
246
46
203
246
1208
1792
212
312
502
622
256
72
99
189
206
246
153
3912
1136
1806
869
1482
315
15
61
46
307
337
40
447
584
23
58
289
2866
13
296
65
1736
271
724
274
46
403
2797
157
25
225
157
18
36
120
314
3409
202
771
2593
517
186
336
126
529
107
973
585
189
2370
5115
6903
1433
1019
120
82
82
6
70
414
1466
6349
360
104
171
344
246
635
512
1407
415
64
2020
307
563
18
669
4628
89
45
2091
661
475
314
37
2172
98
335
1342
28
420
239
1006
18
831
79
336
82
366
46
46
385
307
246
6
152
350
384
21
57
197
1452
683
219
444
51
656
130
432
27
18
289
1719
193
675
558
309
915
1619
572
67
46
668
327
469
238
434
156
33
147
266
408
93
314
325
46
114
61
188
1705
542
147
61
198
207
780
307
114
22
93
1072
59
198
46
63
2136
8
221
1279
1411
838
2535
208
46
543
64
1957
69
32455
524
1047
248
116
179
31
8288
46
358
1094
213
815
517
689
1733
366
74
46
354
456
93
973
44
1678
838
883
52
79
46
193
175
1752
1646
46
246
117
46
246
406
246
46
983
520
60
689
506
656
217
1066
551
1089
37
1451
402
40
560
5692
88
307
335
319
5928
8525
867
717
1283
314
18
307
689
729
327
301
37
43
609
157
212
557
273
171
359
834
726
46
174
523
260
303
53
176
237
12
710
246
28
4227
269
167
792
914
2091
92
134
252
189
482
387
609
753
610
162
147
141
973
206
67
88
510
1706
214
637
247
386
52
7
283
24
46
238
609
112
24
502
364
447
45
46
221
354
503
46
46
31
276
458
12
46
70
321
2014
30
684
495
407
145
554
46
7
1917
253
117
496
588
46
344
198
1398
8236
165
1138
749
359
172
114
340
63
155
617
253
198
276
8
229
198
447
397
46
70
438
377
1266
1010
67
46
327
195
2000
777
1138
1005
509
323
37
61
2820
309
1279
89
18
2244
38
307
482
393
93
189
3005
93
46
6578
567
526
146
959
126
389
442
163
1765
231
220
2002
2650
3393
1005
742
93
93
98
63
3488
204
157
565
157
635
1023
113
46
1512
93
46
476
58
416
173
1015
158
274
162
307
246
350
5837
850
77
61
61
516
307
576
395
161
257
114
75
127
149
688
63
46
279
407
917
190
498
6427
1186
85
1469
1332
46
525
53
251
1588
46
424
229
1291
1364
147
302
6491
221
147
983
147
570
46
612
689
297
157
271
139
663
344
246
101
1660
46
751
804
621
456
1879
46
46
67
46
111
1615
370
252
865
729
1964
621
215
54
2047
199
256
46
496
771
960
801
67
477
59
371
525
583
4492
240
2262
152
973
117
307
196
52
89
46
235
1855
377
75
186
150
59
1650
1547
521
926
1023
147
82
383
120
979
12
1650
404
25
624
108
123
555
487
508
79
307
147
37
407
129
79
46
2820
104
8177
653
239
236
386
148
261
1279
173
62
569
668
46
283
257
1068
1186
1604
24
299
303
57
612
66
21
138
2006
9353
164
2150
910
811
118
773
3098
437
172
246
18
420
1350
384
3646
46
997
2136
116
188
52
399
46
494
57
984
902
4539
66
676
116
13
634
79
118
1279
2012
46
24
82
130
307
246
1618
46
79
3320
863
563
112
52
520
308
117
82
61
576
861
7
482
364
557
460
1240
404
711
34
20
1220
69
454
29
946
246
432
613
792
186
1279
584
85
506
513
24
307
46
3594
1322
741
1711
824
63
233
195
297
180
206
24
66
1654
838
388
38
266
159
246
332
79
36
46
61
24
571
34
345
447
46
812
9804
46
850
339
109
46
319
170
147
199
330
454
492
248
1486
233
307
1186
1750
46
244
4770
329
12
74
738
14
307
160
185
161
753
46
198
65
948
659
79
973
102
704
935
362
46
362
2058
397
176
1234
61
61
246
268
295
105
46
1920
585
46
195
367
46
1833
753
899
922
372
92
599
407
908
2606
651
114
65
314
46
567
226
83
21
205
1203
104
307
576
190
2023
59
3224
263
710
75
198
518
1428
58
61
246
32
31
307
701
329
656
67
1183
34345
511
237
3545
254
1214
465
57
43
402
3165
472
46
67
542
83
169
34
168
2734
2210
46
383
353
46
8
36
2695
18
592
1046
150
1279
4234
981
382
36
397
9
243
805
114
1085
313
629
288
1249
187
229
435
46
62
6531
145
1069
137
708
143
46
46
3888
983
729
375
574
973
765
2017
6439
157
503
1144
190
237
2420
208
194
61
459
433
1758
1790
1862
57
1636
360
173
22
1380
375
520
246
563
46
376
450
115
46
46
984
24
46
509
114
46
1870
882
303
118
765
307
545
2719
93
409
69
276
1884
246
12
373
2396
233
46
151
173
180
538
1832
48
79
20
398
1286
903
384
88
126
50
144
46
2213
237
59
1779
327
141
261
983
417
654
365
65
173
67
1721
321
221
493
3528
672
1593
64
563
102
60
25
973
118
543
520
529
63
1002
46
163
678
117
18
583
432
1870
46
115
973
1260
74
914
1818
228
780
324
753
307
384
33
79
300
18
301
46
559
432
1673
754
273
414
416
120
1612
1896
861
369
101
172
18
226
597
226
70
278
18
60
126
25
1207
36
46
118
235
24
46
88
366
131
386
88
46
514
1464
46
46
46
821
541
19
141
67
98
590
79
46
15
46
187
83
282
819
173
46
644
753
208
263
222
420
31
36
46
183
21
263
2426
110
46
25
4040
1455
1341
541
1160
79
126
363
620
185
654
83
705
198
167
70
142
283
46
46
118
20
275
92
4427
90
281
46
307
1186
343
2866
2759
46
1736
2691
695
44
761
3831
1287
93
278
59
78
1067
7587
297
478
544
19
1958
91
124
316
328
368
278
538
46
2248
471
307
652
6
536
46
46
191
775
64
554
1627
207
307
130
335
4013
171
238
37
37
656
333
1596
157
236
246
710
683
3774
96
892
700
31
46
740
307
1712
32
199
392
192
160
328
61
1596
3667
142
133
253
86
690
622
215
197
433
149
46
569
120
173
628
46
792
1915
66
15
108
4287
968
1650
1214
147
126
133
18
300
474
1673
307
741
46
3230
153
516
252
5947
35
438
621
46
110
335
78
238
501
1172
249
46
189
404
597
915
46
114
447
619
397
753
25
246
309
140
16635
408
705
1631
3192
108
34
22
679
344
2326
188
189
23
569
934
953
419
948
1626
19
171
456
46
1130
2442
3290
920
14
1332
422
433
85
228
2715
40
753
25
629
1097
211
204
190
249
742
323
57
160
629
555
91
1149
286
314
46
295
1309
198
183
46
941
434
8
498
197
901
570
177
219
1082
307
479
420
469
240
21
46
1085
285
719
224
291
461
120
573
357
2328
201
973
23
244
70
1339
609
313
187
307
604
514
1736
91
737
257
602
44
344
349
188
46
614
46
815
331
133
46
1425
179
1252
506
2817
167
221
4137
2937
450
13476
93
804
46
1535
394
486
163
547
331
438
2903
37
172
633
46
282
329
448
221
10919
77
438
560
46
641
296
343
793
387
1710
509
173
840
61
2013
114
10182
983
79
46
74
387
448
186
269
23
307
300
61
2651
366
195
324
704
433
9
61
597
2219
46
433
50
76
356
447
271
285
908
798
537
973
1066
46
308
46
420
80
1752
973
653
127
46
13
37
1526
870
1067
142
197
65
36
523
1630
61
46
12
478
1869
689
111
400
172
173
973
57
1036
52
83
620
447
204
46
86
157
46
74
57
53
46
375
278
935
95
538
1104
973
7
854
25
1450
58
763
20
1968
363
46
46
714
247
178
283
158
121
68
953
296
375
834
79
354
18
89
729
46
7
52
1515
204
638
93
46
307
1319
717
3562
46
805
64
225
473
504
2833
1171
105
93
46
1487
29
196
1525
147
314
58
14
221
160
97
294
268
21
46
238
131
243
1951
236
70
452
1968
312
51
165
1600
114
105
756
1820
46
520
163
433
2636
3319
307
199
46
778
307
1570
514
1350
2763
92
966
484
112
1088
86
206
918
85
1844
68
862
1385
2628
641
583
238
33
196
1068
58
198
18
111
46
163
12711
811
1541
1119
576
384
737
622
108
548
514
600
131
1582
198
948
275
868
36
412
385
4235
815
698
214
46
2609
386
23
450
136
56
1186
682
203
231
420
951
34
925
775
46
1256
18
427
167
1067
502
725
15
404
1650
486
246
344
475
222
815
622
44
46
351
1023
167
121
46
246
46
11297
386
198
288
175
46
793
288
196
515
349
621
122
499
90
190
1263
46
246
541
705
603
172
46
391
1620
3509
329
473
633
46
116
486
181
433
465
51
417
433
37
2338
33
3790
703
1561
596
1681
117
146
152
525
324
186
837
271
46
705
539
65
1967
58
182
1121
775
98
246
38
83
1243
102
3371
1736
1074
46
1449
314
525
57
147
679
229
220
1186
870
97
1736
33
16334
2744
792
368
477
74
174
46
81
663
69
1603
93
344
246
189
2275
61
1186
246
628
246
331
185
12
443
635
448
46
191
15
3608
3553
1627
718
528
337
177
110
6020
166
131
568
58
12
438
51
384
815
815
1464
433
5783
52
524
500
838
46
114
1878
5276
257
307
61
612
8321
138
796
79
46
246
277
284
899
195
4996
419
271
58
206
908
61
131
1550
1351
616
1673
214
46
24
407
1128
408
46
384
63
64
308
134
93
689
629
46
987
246
404
544
48
25
1254
430
2560
130
161
768
934
656
61
1596
91
147
837
607
3548
2091
260
18
291
46
136
307
482
46
494
27
334
444
2246
100
249
46
351
291
46
21
421
435
1964
53
386
1344
344
79
32
344
46
352
433
518
523
108
375
237
882
448
696
2091
167
5794
3838
346
138
623
46
344
658
164
1515
46
212
46
297
278
523
86
307
654
46
679
407
635
260
1502
2675
983
275
1133
709
74
686
12
838
620
314
167
1070
257
2751
1650
61
157
1650
82
46
91
79
265
93
701
704
246
69
80
162
753
404
641
735
474
206
43
11
448
46
198
46
292
75
307
193
1279
614
417
283
439
157
186
811
523
796
301
1278
22
72
448
538
578
153
180
46
337
376
447
1031
286
246
37
313
432
563
46
174
46
256
775
161
2247
401
649
953
665
348
9687
25
297
157
1359
3091
146
973
314
93
777
805
1277
102
314
122
327
32
288
93
770
386
39
973
178
8
683
105
194
61
215
515
502
390
67
3085
383
96
131
713
2823
327
29
1853
1814
835
2107
222
570
46
420
88
984
82
2822
20
560
7
290
613
60
98
1452
366
973
46
851
626
46
420
46
1269
742
96
959
46
99
105
637
3826
64
91
2381
1366
307
325
98
21
668
150
3063
1524
595
306
120
147
91
541
495
2098
500
1904
1673
344
105
765
246
246
46
176
810
201
83
609
202
924
4574
173
209
246
46
705
98
838
79
749
3215
46
1897
925
8
1005
46
286
51
612
216
1620
420
1208
11
69
198
494
1216
65
792
157
983
169
4609
465
273
157
46
46
307
46
589
472
157
520
8628
1931
114
1075
46
494
783
4148
203
567
980
838
947
1824
433
46
774
433
116
168
36
307
176
628
12
245
198
792
2470
423
74
64
304
29
682
6027
46
184
98
61
399
196
307
178
58
46
737
123
193
25
82
246
244
46
706
2379
862
7
48
198
46
196
6354
611
17
255
46
829
253
1835
46
2143
278
873
389
124
56
248
1162
1042
433
4972
622
57
1288
1154
458
83
198
988
119
54
1339
729
508
46
1176
923
250
323
1041
98
63
93
112
1126
178
773
432
46
896
631
161
386
266
204
838
267
70
576
1027
367
70
237
710
2057
407
8
261
173
23
1727
46
37
55
2802
107
1654
68
629
491
46
569
830
46
447
907
117
57
70
408
246
314
41
2695
57
1539
622
157
58
51
253
186
422
382
621
204
105
63
198
246
392
1992
59
123
37
118
622
46
476
266
307
64
1017
482
221
157
157
57
70
46
375
386
1713
57
335
1313
569
166
10048
549
18
857
58
157
122
346
361
760
1709
635
65
83
28
307
14
461
8
2132
1564
389
173
635
1360
65
160
74
420
4928
234
153
908
46
286
46
450
46
1030
247
79
128
46
209
1723
191
1391
83
46
46
246
246
7
1360
218
1726
64
65
24
538
61
541
783
238
737
271
67
811
358
2817
2091
190
435
1480
298
424
52
46
2503
569
164
51
422
1634
1650
46
110
432
2554
176
58
238
61
79
24
126
325
523
65
391
959
173
160
410
4588
3391
715
1370
138
57
4002
308
46
131
1209
150
73
105
68
596
6151
3555
82
1935
1039
584
386
225
2691
7
266
480
850
102
715
550
46
281
383
2822
3224
184
1360
307
1776
131
559
46
133
108
46
676
64
24
348
23
115
46
365
18
588
889
448
102
75
21
344
34
573
1022
46
57
332
34
280
307
46
99
188
34
389
78
405
724
1407
204
539
13
353
61
46
46
1346
2956
194
951
307
1462
1214
281
157
5627
52
174
212
59
484
337
6
638
194
51
993
947
101
219
1327
23
380
524
521
356
432
693
447
43
18
1320
46
1279
292
3137
122
3044
3146
479
366
519
1776
1511
446
790
669
123
69
984
737
936
1514
1251
46
1186
740
1673
862
432
117
63
792
280
238
679
102
259
169
6274
369
2236
33
469
1673
16
1577
518
73
424
701
46
307
448
46
117
157
314
838
476
4065
186
186
196
247
566
246
309
110
482
35
582
51
925
4867
1109
838
52
1317
1736
553
813
1841
530
7
365
1966
18
490
314
1005
6654
218
9085
393
20
668
452
433
196
378
397
540
108
18
12
108
59
69
180
960
46
598
386
407
1038
246
57
237
323
470
172
79
190
25
157
274
942
243
656
75
530
714
24
496
21
29
36
793
165
676
820
246
626
907
124
283
46
862
118
1886
1229
275
6
46
713
46
335
1759
18
58
514
351
138
221
677
37
82
21
246
1511
271
63
29460
415
89
190
12
99
333
1843
11
928
361
413
57
909
893
54
20
1547
799
141
189
46
283
29
157
3931
348
1690
541
25
65
325
113
3749
8987
40
321
41
298
9421
278
1522
246
12
2695
3367
1279
389
61
607
520
98
236
528
1702
18
341
63
1445
66
46
765
48
1318
46
461
63
262
649
265
3475
656
2558
313
36
542
314
768
217
2170
307
3704
1596
156
46
1386
1040
157
1561
307
176
401
57
838
69
535
46
93
693
46
106
82
96
1806
366
11032
274
52
2509
2594
951
1263
1158
793
796
65
579
570
469
26
386
46
524
687
46
391
565
246
28
307
173
46
621
69
339
246
46
1290
669
52
266
332
344
331
233
46
433
79
123
46
46
554
188
352
757
4695
1736
18
399
190
46
182
2287
838
61
953
190
46
432
422
425
93
344
18
97
248
410
36
106
297
223
59
354
12
267
63
46
46
98
738
146
656
1682
465
46
173
161
98
576
386
418
82
6911
68
116
515
69
67
590
34
726
25
1275
1961
296
36
689
745
208
46
258
634
63
74
398
25
327
2230
202
57
406
2667
2143
2560
57
198
154
258
344
903
18
635
5017
195
9049
1186
696
433
41
345
494
46
780
195
656
1841
540
139
57
36
290
212
58
126
1203
46
432
25
46
46
490
63
169
46
40
775
79
698
120
916
218
3224
52
191
838
363
58
65
292
51
166
1141
235
246
1673
269
190
224
326
344
29
667
572
18
279
18
240
155
246
221
67
466
1039
654
103
57
46
683
45
307
1166
216
835
603
2341
1625
465
264
2041
751
583
763
8835
101
52
101
11
433
46
246
252
221
46
583
142
11848
828
306
2822
1360
1370
307
61
180
488
70
857
205
275
425
520
57
46
468
1738
440
629
331
547
157
1935
2602
609
130
189
155
201
1736
1969
1742
279
50
46
2764
267
344
205
804
153
2572
12
1673
2984
64
951
77
1268
46
1754
46
1104
729
753
51
12
2866
1650
57
850
2028
516
44
1279
46
122
210
52
799
256
184
45
975
620
689
273
157
1313
520
221
58
18031
698
307
46
436
386
1546
468
42
314
246
534
510
1123
246
162
4498
477
635
193
80
93
175
349
146
1520
372
28
126
256
46
597
2420
951
57
1113
164
46
82
281
237
334
494
1204
1196
283
1870
2112
395
1231
46
36
1250
411
1192
144
826
899
46
114
93
773
221
65
1957
14
1736
593
1692
1279
656
1754
12
302
333
344
398
509
2261
157
420
107
2012
263
846
288
52
46
172
826
370
1014
583
3393
353
5135
132
135
246
450
599
890
205
282
59
57
5313
306
354
447
334
432
221
196
65
4443
1240
1673
197
1569
360
48
118
335
218
433
753
70
147
3182
621
199
768
676
742
147
46
69
307
372
867
838
414
123
1630
399
222
379
87
1059
266
175
349
198
2764
109
890
506
128
4029
305
674
3224
806
2944
4043
4653
89
46
172
51
46
765
198
433
668
2244
65
46
173
570
643
12
1853
46
46
185
1752
11000
46
523
339
418
87
447
160
198
1647
1279
64
1696
570
65
46
2144
198
46
2166
938
43
838
775
198
53
46
795
717
1583
2758
204
105
525
353
1540
3316
307
75
246
46
76
515
57
238
190
162
1436
662
57
4079
106
117
2343
409
7
215
126
479
1512
117
57
382
598
461
171
46
29
123
214
461
569
117
214
1853
46
352
46
46
307
469
461
8479
337
361
450
1076
1434
307
157
101
5440
337
35
46
8
609
21
878
1621
810
941
46
409
799
932
8
739
124
448
435
438
73
335
70
12
248
386
246
314
502
282
590
246
46
9778
197
760
239
307
1647
1542
573
198
153
518
2006
355
2099
213
553
6
246
18
198
180
46
147
246
3071
868
46
188
126
376
233
8
1763
101
585
927
117
46
1695
541
3488
157
51
146
928
987
53
338
46
278
305
89
344
1823
468
505
3610
46
2417
575
46
424
413
2758
174
2047
1829
46
1005
567
687
218
815
2435
86
70
131
190
289
57
58
46
710
70
80
1752
709
932
46
65
520
46
307
46
1067
198
7355
1310
65
483
433
1069
414
1846
46
773
705
173
46
325
744
331
2482
191
3013
21
1369
382
41
4586
251
206
46
192
656
280
92
432
101
29
425
18
656
36
98
61
1249
61
92
491
7873
3563
318
63
90
1049
1823
6419
93
6735
101
134
37
307
729
70
976
1469
60
612
7780
61
173
521
46
261
180
185
90
1830
432
1523
246
983
8
276
46
559
221
1098
7532
8
84
172
168
246
1768
811
1520
2144
21
67
1065
2334
1138
246
114
145
332
396
735
1382
3613
147
788
46
46
106
433
939
34
112
484
386
386
1084
46
2189
12
203
2625
735
231
1807
11814
79
57
46
1676
282
8
129
502
23
588
3439
314
1287
82
530
20
119
46
1646
621
246
136
3399
154
1925
373
422
418
335
15
46
216
46
297
218
344
542
40
46
983
1007
57
396
1635
6
314
344
46
305
1271
286
399
168
68
84
180
927
1892
1736
201
74
79
860
150
51
789
1169
561
46
1269
576
1612
58
1196
36
79
929
157
65
728
1401
1924
616
307
1033
46
1279
616
431
309
3033
71
1054
1772
430
266
925
545
2241
307
24
2640
1776
948
71
283
204
46
304
747
815
18
289
74
3144
274
117
668
763
241
9
23
534
48
811
433
85
424
401
2822
300
450
63
838
571
19
1108
247
612
1875
561
57
875
343
500
1540
23
79
7
7
221
46
476
622
1970
146
20
77
69
929
198
157
307
518
106
950
804
204
129
229
83
1098
2315
1279
44
37
33
1029
106
46
728
516
198
756
72
1243
213
1605
83
843
370
81
1950
79
77
15
838
37
129
126
2729
1464
622
65
120
157
613
46
622
336
57
77
4160
240
441
36
46
60
973
558
3768
728
201
1633
569
292
70
75
616
329
559
76
386
190
705
46
199
305
1252
58
270
59
2238
109
570
1279
586
46
330
1282
607
465
32
246
682
204
966
915
411
46
173
152
966
178
489
4896
93
565
169
850
537
928
46
672
21
635
212
984
444
4657
271
2140
8
249
251
1409
220
834
321
719
176
7
533
5399
113
344
77
88
561
5786
46
608
12
46
371
26
960
2932
432
226
9786
872
40
572
117
65
314
731
116
157
1782
502
432
84
46
404
676
7616
835
556
407
46
125
78
346
237
3865
2808
1754
1540
24
538
435
2366
549
1099
353
142
286
22453
933
138
52
34
69
459
31
173
46
154
542
18
46
46
48
138
668
993
154
196
44
100
438
174
386
46
636
117
3518
286
46
1861
717
157
218
6239
36
454
4351
52
12
1389
737
326
18
292
283
59
898
486
277
579
170
346
141
34
434
63
271
133
375
276
61
208
309
57
1360
46
653
18
246
75
251
154
2027
287
420
850
323
925
82
561
465
436
77
100
959
840
224
173
325
8946
1626
65
603
1625
560
465
41
3276
941
34
730
270
55
575
18
58
153
246
349
478
108
274
992
117
83
297
78
93
46
24
147
296
105
75
1186
4145
59
46
13
3233
305
1769
482
1293
848
520
395
534
1636
1186
173
216
57
1990
291
710
238
69
1171
246
1336
314
1582
108
948
246
412
195
1087
704
150
238
1074
1214
64
269
230
101
502
219
83
684
110
22
2006
179
102
73
327
278
1325
246
1186
185
570
917
53
256
819
1085
34
46
8
12
365
1282
2278
1285
343
114
3375
7
370
3810
35
143
4815
432
81
737
57
218
46
169
569
151
157
314
37
1801
59347
46
173
805
46
2168
501
37
560
530
538
299
189
46
34
15
36
238
666
384
104
696
53
262
129
865
811
240
85
329
307
117
46
121
386
3408
70
150
98
46
811
11
11333
46
740
163
315
20
326
811
63
554
78
1623
23
83
576
2230
79
585
1062
153
46
46
65
1612
46
109
46
1264
150
246
46
57
246
386
196
117
21
759
432
359
82
44
405
973
20
126
108
93
827
87
51
51
373
65
274
835
2040
61
307
777
286
983
3391
46
13
46
416
1839
6942
172
69
1239
198
208
772
329
246
3799
26
126
72
66
394
53
1601
260
105
1279
40
544
1186
433
537
300
1226
484
852
72
46
46
145
342
873
306
164
1042
166
85
447
149
629
309
121
10185
282
538
129
32
1736
147
404
128
232
923
376
1252
8
920
193
610
46
46
525
765
189
564
18
349
111
792
126
82
106
971
197
34
635
29
333
184
1555
157
72
1650
70
690
583
65
157
740
634
547
46
1706
668
1690
203
7416
1631
2322
335
79
147
46
695
6342
528
432
307
83
258
887
246
459
130
697
337
609
274
902
850
168
1353
716
76
308
2969
732
804
46
85
567
67
61
261
1179
1540
198
18
335
46
141
774
154
21
355
34
314
6012
885
2760
157
653
897
65
162
29
2252
555
2271
10666
1444
12
1256
131
476
835
2624
61
172
1142
2906
56
265
869
102
577
59
42
24
804
3631
1094
46
46
1279
98
29
1028
36
699
345
74
704
49
29
161
289
686
46
113
46
632
473
674
46
1991
1147
1582
246
520
569
126
77
182
161
390
46
208
283
526
396
435
1733
303
365
98
70
386
70
520
46
271
705
82
693
126
46
46
541
282
378
117
2207
461
1020
770
819
328
984
153
774
268
266
46
18
2695
1176
466
386
260
198
317
501
1770
1503
753
327
389
612
154
553
46
285
2901
19
205
1673
147
46
79
46
173
36
309
246
282
2895
46
214
271
46
1590
1704
229
246
57
1988
174
128
77
1830
79
378
46
850
432
149
46
147
103
14768
18
615
209
307
46
1005
212
1066
41
188
46
18
740
951
25
4604
282
569
281
1445
1040
292
1960
274
386
272
1116
554
622
650
1285
238
196
46
22
107
1227
12
481
860
25
75
173
1203
51
357
283
111
722
2331
57
3639
375
1279
346
85
863
188
324
37
551
261
167
737
46
314
1279
690
2601
528
614
157
36
1730
18
196
12
421
667
175
901
28
189
307
237
1462
197
1673
951
301
45
37
105
46
134
1155
77
785
98
207
9945
2046
22
2124
5597
46
261
1531
3224
496
878
79
25
108
58
1149
1593
391
57
198
696
69
46
689
632
222
172
282
1186
240
300
2110
978
135
46
2062
57
1279
157
193
246
368
899
227
2281
12
973
264
349
372
269
326
82
82
124
1018
307
277
183
895
920
79
5372
706
792
161
609
67
46
656
811
46
154
224
100
1529
379
5213
3078
221
5122
973
136
432
1000
1163
417
83
191
570
187
46
187
509
3256
10173
63
79
24
367
46
295
8
314
2498
383
416
164
466
544
292
4002
46
583
46
519
854
246
317
296
516
46
126
459
46
419
240
18
569
899
46
2198
69
77
358
1781
774
53
538
115
6322
178
753
7
808
734
144
126
46
1737
130
1189
586
46
181
341
46
180
3559
192
7
3470
589
881
18
460
85
993
51
98
613
190
2740
46
1730
563
141
35
810
117
46
612
533
41
52
350
37
352
582
141
625
12
46
297
531
246
315
192
88
48
46
59
307
488
238
433
1778
84
701
307
11
153
465
447
70
288
1583
77
754
46
90
64
108
46
46
735
246
4309
366
46
482
74
102
628
117
6450
835
2091
344
60
51
283
20
7
434
920
621
21
2816
628
12
5013
811
122
645
477
617
9572
25
260
6
33
523
37
782
7
46
529
46
23
12
25
1736
324
530
2740
79
69
122
563
528
157
25
2866
323
104
110
2740
46
157
44
2112
1068
176
208
811
11
46
46
129
101
179
1360
2388
19
563
321
57
358
1297
64
478
11049
777
13
207
471
758
125
256
510
613
188
805
1634
1560
46
117
174
41
420
1657
266
361
398
324
177
520
147
150
126
871
199
23
18
547
421
114
346
337
307
965
173
398
862
46
1836
314
51
157
544
123
46
1269
570
1583
567
157
705
272
57
75
73
1158
576
510
100
307
871
1132
239
307
82
764
46
4618
3214
314
343
335
11
447
405
461
58
2059
147
920
12
23845
920
2576
2866
420
456
46
610
46
66
1641
6858
96
198
1759
325
48
287
167
309
1439
1839
188
729
304
46
246
83
331
652
307
274
233
821
46
46
840
52
285
557
8
562
78
415
257
105
215
983
173
400
212
69
6
2091
57
397
689
38
2101
12495
36
256
212
862
486
279
583
90
8
173
23
51
46
737
442
804
309
17
250
359
286
499
508
3410
524
65
91
627
57
107
46
2179
269
386
399
1229
142
957
310
396
80
83
628
1415
87
307
925
63
734
1154
189
65
319
46
46
674
46
773
46
609
76
31
57
153
3575
79
22
258
117
835
554
517
439
4145
14
46
641
20
816
560
117
167
297
427
290
93
4525
46
252
454
126
85
448
163
734
641
223
18
123
344
85
34
20
737
804
307
579
3224
6895
1650
1137
86
229
67
101
24
36
420
302
1090
176
1342
119
46
46
1414
3242
775
130
1065
1650
2608
338
93
12
1385
824
196
179
112
58
1022
271
46
1870
246
152
46
768
401
425
66
1562
307
635
246
161
1752
1597
157
1546
18
2350
1283
48
926
67
2840
12
385
570
55
83
510
394
25
135
1761
723
186
25
54
876
2397
59
447
198
547
23
327
481
21
861
343
1752
2695
270
167
361
46
201
46
456
146
286
238
28
1905
164
1126
36
620
621
780
450
3767
902
46
5272
137
46
46
491
1360
1649
486
952
729
26
46
3622
126
1811
46
477
386
2361
118
532
81
346
737
850
1633
545
84
349
945
2019
46
37
639
534
533
1411
170
837
412
2889
2612
1418
1665
2009
3179
181
72
540
4256
420
12
574
65
36
668
70
46
583
291
3532
117
77
1358
46
6332
8
23
764
704
313
83
151
1336
1077
136
46
238
899
169
221
790
46
381
136
314
93
995
629
1776
57
307
818
517
2817
307
1433
1870
326
603
131
583
748
1345
393
28
329
61
640
1186
207
755
1140
53
613
1017
307
586
467
716
2835
381
37
114
46
271
79
309
1236
46
171
264
1085
93
48
815
274
204
3690
320
165
68
505
12
1186
298
159
753
384
447
386
690
198
138
419
22
656
91
13
195
1056
1188
2360
523
1069
46
1748
314
1650
1784
805
37
576
17
266
206
70
46
367
1188
486
14
46
629
328
553
370
46
230
324
287
510
13
46
46
1198
527
1750
101
46
114
46
246
86
157
157
122
52
3674
921
1325
520
161
7134
1772
152
648
115
282
6999
329
61
633
64
173
276
6555
14
276
2866
340
2036
46
31
141
177
256
1673
396
769
174
65
340
238
38
46
398
46
1284
6668
457
1234
86
2503
320
37
2105
796
515
560
171
196
346
346
146
468
147
58
86
278
1776
147
581
256
255
838
348
34
25
292
984
629
4181
751
206
387
994
525
337
512
290
71
79
584
625
204
76
161
855
47
105
351
299
347
44
198
243
38
1154
79
125
220
229
382
838
506
23
246
20
838
186
69
277
687
126
46
25
106
46
147
1279
788
293
1097
218
741
622
46
542
1389
407
693
13
326
518
143
420
3170
364
141
157
737
1127
119
102
85
1614
18
38
246
299
260
775
18
31
221
350
70
1005
461
46
572
46
7228
112
23
57
57
6
98
507
18
46
5201
1254
390
74
426
956
1279
1288
171
496
82
147
364
559
669
580
983
173
232
1563
794
70
82
93
307
689
286
7
433
696
246
3466
188
465
2091
74
1111
10682
117
18
118
30
525
279
352
788
19
356
418
437
46
420
236
1806
59
796
585
12
684
838
510
1891
1292
46
9590
440
46
304
46
4598
213
887
46
554
187
2089
316
18
286
1020
46
807
636
515
162
580
5894
4285
299
69
1005
131
472
65
28
314
1673
518
314
1650
1650
395
167
307
1352
129
246
1360
433
430
5216
705
1350
188
147
905
154
9
88
306
46
6862
1022
214
295
83
423
3488
79
314
238
178
776
13
935
1939
114
20
207
194
289
1005
1087
57
5588
557
309
129
57
852
238
34
4044
237
134
338
51
196
28
314
128
335
838
256
504
113
255
564
260
1673
157
46
77
2091
57
2306
117
37
46
344
46
28
46
63
126
93
3539
246
61
710
83
1650
898
1096
18
184
289
128
1434
366
578
278
960
774
46
46
107
246
189
126
221
51
2417
226
642
65
222
46
126
1564
1173
190
399
142
263
656
288
76
37
850
462
3256
180
61
263
61
344
2380
339
722
13
544
38
88
57
120
415
157
432
1446
40
1710
485
96
25
8
1360
404
79
838
505
1294
1009
960
791
46
59
290
382
93
955
79
69
622
13
79
483
387
8
68
580
497
541
554
550
148
8
173
899
508
198
473
387
590
21
114
475
530
314
332
46
107
91
948
853
1099
668
391
282
672
487
663
300
6591
31
5695
246
57
297
157
4368
849
189
33378
329
2693
26
57
107
792
177
1515
447
282
316
2566
1260
573
98
404
331
1707
203
161
57
8
2285
198
815
122
46
310
13
793
93
135
1870
2674
382
442
53
139
273
40
153
47
835
12
787
56
12
292
139
2505
1148
20
149
127
582
1360
5452
57
40
1118
79
172
13707
838
73
57
408
696
18
1302
46
194
202
6
307
315
46
157
136
314
57
46
174
280
59
384
715
307
2759
506
775
117
115
46
89
57
210
385
246
354
696
221
46
1627
46
46
737
46
433
852
1626
46
294
292
239
195
4461
46
117
46
539
424
46
464
1772
112
307
47
192
246
1014
57
585
424
246
396
58
389
37
244
268
240
40
157
9119
514
6
181
1597
202
17157
7
271
188
307
257
8
358
458
1360
82
58
46
2759
581
22
82
45
58
46
686
176
521
393
6304
151
289
424
79
240
90
2270
583
8
539
295
474
57
46
93
23
14
46
3189
46
810
173
182
173
118
52
138
1040
1998
106
490
46
307
2840
502
1365
289
300
815
633
119
82
1328
1279
886
46
627
2004
804
1882
246
670
344
78
350
726
1598
27
416
122
2759
1169
11
246
252
307
1948
2103
61
576
9770
775
88
405
114
455
18
819
199
327
747
838
569
416
164
1252
290
43
173
1275
2568
81
46
490
369
327
176
307
487
1005
317
521
21
90
31
28
400
578
12
101
1112
46
307
386
478
516
227
46
1088
243
1614
106
176
1008
634
48
8546
46
204
256
1126
374
753
2791
504
132
75
465
18386
8
114
84
46
258
335
775
229
52
25
69
57
46
3252
117
902
340
680
2609
147
338
66
5362
284
473
46
1493
18
541
152
53
1973
387
113
125
46
3382
1138
416
125
102
70
161
1279
157
833
510
746
105
1010
46
157
18
608
801
43
18
29
111
370
53
453
122
642
2025
386
4065
14887
283
849
46
122
111
670
351
8
173
314
407
891
404
43
57
46
1205
134
1180
838
246
64
447
65
1407
948
398
656
733
157
626
2866
448
1186
448
21
1996
131
93
297
491
1040
507
772
176
1305
8
585
46
659
585
1934
64
2643
82
487
230
494
46
530
408
104
46
25
2519
6
37
24
420
421
1190
748
36
18
61
494
46
1365
6935
225
46
193
559
18
1071
78
529
62
307
139
208
46
4189
710
2730
198
1650
25
398
609
159
556
17
960
386
246
196
230
1830
773
307
948
104
147
86
432
377
689
2342
2877
46
753
891
1138
46
760
1736
126
193
1228
606
656
86
126
1297
89
390
45
4291
474
135
3592
1005
307
25
196
188
46
1731
463
1621
83
3051
277
4372
1059
638
46
260
46
440
2585
570
573
421
307
789
1659
4872
46
59
68
255
95
257
149
307
33
273
837
2308
59
629
188
601
69
164
823
609
510
79
63
46
58
3227
294
867
18
1870
246
157
452
177
37
46
344
349
79
482
130
238
156
38
241
52
665
197
137
30
51
94
2560
614
76
46
658
382
307
126
569
19
246
69
12
61
46
157
209
110
334
46
325
126
1172
271
460
177
12
1772
46
57
246
1650
174
1597
815
1248
51
504
106
450
46
117
260
20
46
157
728
552
25
262
3079
668
673
214
637
282
46
918
118
157
404
699
46
7339
295
563
157
246
628
29
307
925
12
221
669
377
1674
1600
804
80
4386
2266
561
973
215
170
198
558
46
109
37
46
392
171
23
921
2297
349
70
252
46
444
1581
601
188
1338
402
393
450
3028
169
1179
232
14
398
424
307
46
82
61
118
238
263
685
57
1145
271
509
46
478
1160
457
173
448
1158
25
1990
716
121
3178
918
198
105
438
57
46
454
46
132
138
1244
2596
46
1453
289
882
34
221
21
980
93
46
46
2217
502
70
449
450
343
512
238
1952
575
314
433
359
573
246
384
362
185
475
1138
982
416
307
1605
2006
98
676
185
307
198
564
769
137
53
46
12
225
953
535
451
574
925
139
272
136
1355
1256
3902
95
196
141
2220
18
114
246
2627
57
740
1096
6393
173
1040
118
1488
5750
446
46
2026
246
6759
31
135
1548
447
346
732
289
182
46
1893
114
1208
161
4848
246
2801
46
307
13393
144
1991
5912
197
1258
569
258
57
625
983
392
3089
46
576
1456
46
198
1105
100
485
105
435
246
8
804
528
51
357
473
496
449
60
894
145
84
57
2556
46
215
82
438
246
7
297
356
432
1274
2695
1978
291
87
146
188
438
246
1279
1121
46
583
838
810
1060
2006
196
504
86
4072
138
365
339
1178
93
472
2695
20
210
147
8596
1316
2265
361
686
68
4559
1752
625
178
719
191
162
2290
361
433
101
246
566
62
63
448
36
18
307
57
46
46
108
542
174
43
334
291
79
627
1096
1360
62
994
1776
157
307
878
358
266
57
899
4854
246
221
1433
674
46
420
67
520
46
1733
251
2241
299
289
728
10775
1113
689
465
302
37
271
173
332
176
838
319
86
2360
557
79
309
46
983
561
46
689
811
616
190
3224
333
6541
416
46
46
174
46
792
370
1287
34
46
445
655
287
108
1124
46
18
202
46
337
8
98
46
4742
57
838
46
335
298
691
983
929
1771
82
105
12
46
25
1535
123
46
46
63
51
71
314
2121
275
23
1948
48
1754
888
4540
710
79
70
1279
307
683
46
909
461
2322
1452
12
1186
1806
6738
420
307
222
529
1154
36
765
363
349
804
46
65
63
46
502
529
3115
46
253
36
46
47
565
176
1650
12
289
46
46
323
1929
110
117
493
1044
995
315
72
37
2695
107
2123
165
1892
46
1279
1302
222
1087
553
37
46
1100
730
378
777
527
953
336
46
1204
126
71
10683
74
675
431
152
25
60
198
173
46
1109
332
198
438
48
231
753
729
629
304
957
344
61
579
1797
14
296
1698
218
2215
557
4503
520
410
272
2171
1014
46
25
14
119
107
187
363
333
46
1040
293
183
668
69
60
2758
61
12
268
2826
57
181
176
46
689
927
46
1372
9446
534
945
73
360
79
2455
238
102
531
543
46
190
1115
183
238
142
112
335
36
46
121
852
126
1118
458
93
46
191
46
37
66
114
46
330
7270
1005
695
301
63
46
126
46
1776
2691
499
57
52
57
93
262
196
1097
314
337
77
8
126
53
142
1433
177
20
594
303
57
2442
25
7374
828
88
4633
2006
204
117
307
101
1164
202
154
218
3161
21
147
132
57
46
334
622
46
8097
909
147
973
74
157
157
129
9857
86
206
108
181
212
1905
2075
22
837
659
447
4203
307
212
307
450
81
3644
24
1593
473
629
1129
2032
46
899
806
716
663
198
647
604
114
395
337
4017
46
77
212
592
2198
38
46
1736
57
65
3039
122
118
716
275
94
186
46
175
260
156
282
521
292
46
904
994
3429
395
1420
520
23473
46
37
439
676
117
60
1066
506
57
122
1579
396
386
46
1415
836
386
592
1193
420
33
403
430
261
46
591
421
410
303
9
23
322
389
8
8
5605
57
4092
1529
604
765
1279
405
259
864
24
61
716
451
489
44
757
902
570
176
314
267
126
433
46
576
1243
317
948
190
124
81
768
753
46
576
121
12026
146
552
274
46
1612
114
114
608
270
327
241
147
82
669
100
57
408
77
438
498
442
229
17
1336
1129
307
268
71
644
676
8
635
46
348
46
3982
512
1600
52
48
452
835
433
3494
157
251
51
46
46
46
218
307
453
314
573
140
444
1242
58
198
46
249
91
58
2488
1540
943
125
152
376
1423
433
46
640
69
729
813
544
807
113
46
307
365
236
820
85
69
753
246
466
838
313
18
783
36
973
313
2136
1157
197
69
36
2283
101
246
1279
663
574
610
10278
46
886
46
46
951
973
91
556
68
1178
187
7561
82
63
232
25
375
297
1510
117
361
418
46
135
147
37
3224
198
46
46
1481
147
199
7
44
10652
46
454
46
336
36
13607
101
46
4054
924
36
151
29
197
1403
4639
14
10136
307
167
676
206
596
729
18
135
307
21
85
1907
1353
40
570
883
386
30
933
1178
486
4040
57
90
444
82
212
868
663
729
313
49
46
18
132
218
387
616
424
1406
19
37
246
579
6
487
118
1177
573
188
40
46
895
9
79
69
915
188
468
396
5280
173
1051
46
514
201
283
740
1846
46
389
459
12
441
656
1389
62
46
20
188
101
46
46
811
1561
171
118
172
86
2759
52
715
46
52
1673
554
31621
3893
2913
185
46
488
2581
760
46
231
61
57
433
46
493
173
232
438
52
147
46
563
46
46
46
256
1126
4571
433
324
85
46
288
3392
246
838
438
46
1312
1515
290
72
19
146
113
116
1269
775
1573
18
186
52
1006
850
1736
7896
46
46
147
973
46
325
93
246
115
348
424
52
46
173
318
166
35
46
91
737
756
122
542
872
1861
664
312
63
175
130
1025
768
46
57
91
1460
203
46
188
233
93
373
46
7
173
5951
1005
92
46
7
757
57
173
665
24
960
487
58
9
533
1736
61
1377
128
40
1218
198
4999
5828
622
46
649
948
706
635
813
528
179
46
18148
321
184
145
46
1050
35
1212
57
156
546
301
327
173
1332
39
420
870
639
561
622
18
491
846
1401
274
1011
4732
656
147
79
217
2201
1484
1590
246
167
307
221
201
4146
714
165
528
284
441
973
279
322
187
378
565
105
2384
78
174
877
4109
742
46
63
552
51
9
47
876
111
530
174
102
386
421
570
70
160
46
59
1208
1952
2456
154
1891
61
620
130
302
187
46
455
307
77
775
1266
172
4228
54
960
2822
86
466
508
29
536
2077
351
680
18
799
79
68
314
1590
46
260
480
1735
1736
1479
48
815
46
176
327
198
132
204
1548
885
1679
513
124
513
147
137
342
623
1911
142
52
615
65
655
10521
46
870
126
1687
189
753
2625
498
2393
69
336
213
960
37
45
773
316
1827
705
3525
638
587
198
18
181
541
533
893
4672
450
117
1292
37
102
57
1016
641
46
46
238
142
333
884
726
46
851
683
710
157
1084
46
489
12
307
18
46
642
135
1390
750
729
87
775
61
742
46
1192
146
36
576
69
364
813
416
157
178
713
83
573
728
473
954
432
131
581
7865
529
1466
121
69
46
2097
307
46
314
307
553
8409
46
569
82
622
541
59
416
99
1577
1727
1772
1157
1040
518
984
450
341
973
2736
670
2695
525
101
312
37
73
537
451
392
3364
257
695
1412
852
983
198
196
1736
46
1330
214
4187
290
2499
729
61
1627
46
1839
23
461
46
494
8
307
792
174
416
473
688
7593
173
46
238
246
628
23
155
147
212
7
104
384
1929
46
929
28
288
157
77
8
46
46
307
146
610
46
389
130
178
46
85
164
416
1357
606
58
246
51
150
1303
99
540
139
25
91
1491
203
46
46
320
274
61
1287
246
528
246
147
70
669
4061
161
46
327
363
379
953
147
705
74
46
196
465
123
198
2194
46
301
142
307
61
304
178
252
13
576
46
3289
117
1279
468
328
261
1355
154
1317
304
69
746
24
531
428
1371
3750
840
3404
23
62
143
174
51
16
386
31
250
7173
303
740
519
524
2822
2221
1250
542
163
461
1362
1431
855
559
598
57
838
593
3031
1966
2153
46
446
212
263
187
363
282
172
1736
157
246
3459
2685
574
46
1612
22
88
52
1316
35
276
743
1006
384
333
27
1571
175
135
18
46
1114
46
246
1532
1591
195
134
255
52
511
605
18
82
448
34
744
73
57
18
2759
4488
386
689
2456
633
77
432
189
48
3134
432
351
271
258
348
451
3020
92
749
1279
175
452
157
448
1389
447
207
206
1515
8
699
1680
846
2437
520
80
35
433
453
1975
543
520
582
2361
208
1051
1650
239
75
79
79
314
8
46
93
307
335
174
46
213
46
627
781
1252
18
1215
1973
1771
111
2091
307
1866
356
76
130
312
161
46
390
153
1807
244
1262
46
46
590
383
1564
509
1026
130
157
46
46
46
579
146
2817
729
68
307
354
46
229
126
204
198
309
178
186
272
722
129
365
1159
45
1929
238
961
4076
438
121
91
147
9585
676
631
254
4375
63
906
329
336
674
2200
292
2735
59
1346
495
36
554
696
107
592
534
165
438
307
101
157
69
1626
785
1830
1094
389
408
34
5293
46
292
157
33
79
58
951
137
983
1283
1310
326
8
1040
220
188
7
46
78
2647
305
337
293
1160
2280
46
584
246
171
117
753
1159
231
139
46
401
6554
448
528
2716
327
734
82
18
161
1992
686
46
387
63
788
335
895
157
85
173
567
738
141
207
2045
394
804
205
8099
46
61
737
151
393
551
65
163
90
4177
141
46
46
366
460
46
103
204
1456
386
307
1306
207
629
576
442
121
558
420
689
1623
804
46
1477
256
1199
1023
711
314
46
585
46
271
279
307
46
64
850
973
21
1872
925
285
899
63
465
3009
61
276
63
1005
361
124
13
198
82
335
201
661
206
438
163
576
52
246
811
85
309
1326
248
656
386
542
314
292
3602
361
1087
46
125
223
349
1055
304
208
361
153
71
198
46
164
2091
2758
4279
1005
186
520
644
1160
404
520
1701
553
3160
3243
2160
269
1345
61
394
90
173
431
780
392
96
7
201
141
95
157
246
247
93
1965
434
769
61
424
104
46
416
960
91
7
173
2758
12
295
486
323
145
433
14
89
204
595
2720
52
847
222
307
174
635
948
122
777
12
465
974
117
126
307
206
302
18
18
273
140
246
93
67
450
476
1650
37
34
69
61
22
621
85
173
157
1260
105
70
609
432
15
2006
1155
884
886
198
973
1389
393
1690
184
837
41
386
286
1488
173
252
70
12
1162
579
2006
790
26
46
1535
617
46
43
46
154
448
128
46
24
4172
865
621
404
69
118
63
69
414
46
512
343
278
563
68
676
1024
2006
2454
344
12
1005
298
433
492
233
172
246
321
25
2129
5482
46
1329
550
609
821
46
187
272
182
835
973
392
5014
1515
109
611
337
79
1052
6234
349
46
1169
438
229
538
537
610
562
176
246
3486
874
483
69
918
264
279
117
1095
936
79
18
301
774
567
911
43
728
25
825
918
1626
957
82
189
186
1893
547
21
438
63
773
194
640
46
1797
161
18
76
69
456
148
386
695
3795
302
1752
217
1588
157
445
210
111
138
578
105
1022
36
520
185
25
263
237
1954
581
1816
14
331
260
543
25
79
68
61
147
301
1126
69
583
46
46
553
729
46
13
1552
1626
753
97
46
1279
62
251
753
547
829
2691
1871
46
31541
141
362
24
35
220
1863
327
19
57
2091
58
46
327
143
24
628
759
224
147
46
1200
46
737
97
18
4907
418
19
342
1504
253
728
338
474
86
173
465
922
2091
525
605
448
14
564
46
774
204
307
109
389
2081
1680
41
189
246
1626
652
704
246
399
1229
46
1214
46
1370
2138
1146
494
5535
4160
287
108
2142
183
247
239
10379
398
386
233
172
214
479
1444
520
65
3153
774
52
815
214
351
18
101
570
2599
178
1578
68
95
1435
502
1190
260
176
1000
349
12
101
46
1595
629
513
46
57
1649
984
1515
372
59071
535
280
48
1736
177
567
47
520
79
276
863
1072
596
327
563
59
3224
1946
25
955
776
83
153
4068
24
350
184
371
253
295
57
925
335
46
246
130
20
46
452
691
266
1611
178
53
307
344
46
1447
1466
87
61
147
198
46
290
338
373
307
37
198
91
380
117
292
11943
250
67
1485
46
765
273
512
117
157
552
46
41
240
924
541
1413
588
317
46
23
195
310
204
173
25
465
4709
585
314
563
101
452
375
1419
1058
805
639
5294
63
65
1606
340
650
46
292
3657
46
46
46
368
1433
46
207
241
694
386
1346
350
238
520
46
46
1367
20
48
196
172
314
656
65
345
3070
1464
52
46
2687
154
64
28
783
6738
695
46
180
118
57
737
46
114
173
148
68
424
307
1066
2002
1249
850
948
221
1437
629
1809
34
199
3233
140
194
147
437
154
46
1771
529
432
201
460
952
494
161
373
192
547
37
314
1588
157
2498
1279
297
71
438
6
185
771
346
710
403
74
608
12
2017
349
67
307
401
45
588
699
160
490
18
4048
46
473
343
210
307
349
46
147
1005
1933
423
533
867
264
1736
863
411
1035
46
2389
324
46
70
833
945
8838
800
869
46
117
1673
2866
246
252
433
246
232
401
146
973
1572
1059
426
40
515
145
30
46
1186
715
35
116
74
1739
43
46
1283
1360
5560
246
269
157
656
3648
130
1825
175
53
2091
392
622
113
25
79
21
12
282
289
1066
1037
246
15
29
655
46
400
46
133
389
71
337
906
46
554
24
1146
146
432
302
31
282
12
61
3382
1049
140
2974
70
45
314
953
46
264
46
46
79
126
523
297
1457
79
157
87
74
889
275
36
333
192
109
79
519
100
121
960
311
292
117
2227
229
2894
1219
25
157
1180
46
41
1218
91
2540
147
204
307
148
626
520
1776
728
307
157
166
1988
300
329
4606
134
393
29
198
330
344
2920
160
773
705
46
381
1736
51
2736
335
145
63
676
292
554
37
4087
973
1460
404
46
52
1705
117
233
246
918
3705
251
620
252
126
46
291
14609
1816
57
62
651
2592
775
48
37
45
82
68
198
106
447
198
149
65
925
184
292
122
46
450
286
778
2586
126
394
701
46
46
142
649
417
128
548
612
2262
973
44
530
719
266
486
46
791
420
929
1052
538
188
511
341
63
283
207
638
525
622
182
2453
212
412
246
431
196
112
57
40
2072
314
621
248
346
82
754
296
69
258
202
307
753
8
273
1022
973
360
23837
165
199
1186
18
668
297
535
716
18
61
400
18
46
24
182
335
246
1006
851
7065
112
710
61
18
809
25
46
2202
117
960
8
46
343
10
46
973
46
380
20464
114
238
141
461
46
553
736
66
46
13
57
753
743
532
2544
110
319
6391
70
1650
404
1171
656
13
13
111
1650
49
737
69
384
46
152
1583
94
337
249
246
18
874
117
2007
76
737
838
339
51
49
690
111
12
545
132
46
680
208
37
594
93
765
147
196
2795
96
46
4362
3210
715
806
83
1752
46
70
934
520
126
147
34
198
140
292
723
953
82
1444
246
4553
480
918
46
58
465
46
291
1958
292
456
46
136
729
450
344
404
496
1978
108
307
1274
525
13767
567
1735
167
417
37
114
347
69
407
46
4827
2470
46
312
610
21
226
1160
562
103
307
186
83
51
424
805
1856
335
640
4139
645
202
6058
269
520
344
573
46
1736
1287
521
248
1457
70
230
234
1218
432
52
173
11957
680
219
46
234
633
1293
117
171
53
236
1355
85
1229
246
61
1370
161
1863
805
858
97
2376
251
262
1728
554
1415
126
26
307
339
126
303
46
46
94
111
167
61
313
534
413
114
1335
77
61
67
2420
57
321
138
238
46
2740
46
2355
185
126
3849
9724
1548
1037
51
46
314
637
1886
97
834
272
1590
341
281
287
118
12
52
612
1878
278
143
7130
60
973
2414
46
375
535
2247
178
428
124
1186
132
89
631
705
451
1849
167
178
205
541
46
377
322
46
98
46
330
151
103
147
124
161
28
202
447
195
323
11
1360
484
232
63
583
37
62
1832
25
46
46
496
36
81
119
3640
40
39
74
23
307
225
48
46
984
650
278
1221
246
458
569
775
583
560
14
1275
1882
246
126
184
424
153
246
151
811
1736
237
242
838
676
10977
18
161
2490
172
3094
46
20
46
117
292
18
2365
356
114
628
3721
482
271
1050
46
1752
68
307
973
52
46
46
430
885
829
2192
2986
661
18
46
46
89
123
307
118
908
386
637
15
401
344
82
301
200
246
18
1212
46
1267
186
1647
9142
513
2960
1768
84
46
433
21
46
187
46
389
576
93
307
162
2511
307
520
1708
34
238
46
127
414
46
222
292
502
12
13382
313
573
574
742
6
57
344
307
71
352
2485
246
57
399
46
104
2723
1416
386
221
57
471
619
851
79
150
803
1059
46
668
360
63
69
46
2822
1324
2180
62
1167
53
448
109
6173
420
1546
75
432
246
241
465
520
148
244
592
196
43
61
465
1984
7
59
174
12
874
14
324
157
308
611
46
621
3658
157
637
258
46
70
11
46
46
32
3287
469
196
167
1162
432
58
433
52
157
152
1935
32
190
42
984
1748
4855
870
307
53
51
166
18
633
46
775
49
67
69
815
546
595
531
356
676
46
831
624
1805
1097
973
335
605
46
1506
1698
314
256
214
46
792
162
875
713
307
465
310
246
348
69
1170
119
770
157
398
305
194
2834
2822
473
73
969
246
1590
656
59
2660
51
1633
629
1961
447
208
495
925
433
325
636
176
1179
282
34
13
1758
1622
1504
1789
553
928
344
805
2094
276
8
292
157
21
951
297
51
34
576
238
329
710
4392
682
21
959
697
107
46
277
427
238
491
458
168
2258
314
29
411
101
114
649
3789
206
436
157
332
3061
847
126
122
46
46
629
65
743
389
805
93
1807
233
641
18
729
375
558
211
141
765
2786
246
79
983
68
246
560
1150
282
104
1580
461
283
973
18
220
288
314
929
307
1515
198
51
272
6
900
540
212
36
4544
2091
132
40
114
157
17214
154
57
46
2189
973
25
2026
25
157
401
46
262
1966
382
246
338
692
378
238
448
246
754
838
113
1830
683
204
61
83
308
163
835
344
79
502
628
122
237
67
176
186
36
215
46
57
636
765
113
502
289
914
70
699
246
1197
146
676
14
99
161
67
486
46
4518
79
1464
48
108
240
91
112
586
46
246
628
739
416
24
775
1043
629
210
141
1179
307
1903
547
46
1114
47
79
345
255
205
875
314
544
233
212
79
37
70
295
465
461
184
198
163
79
381
520
157
432
82
63
602
255
64
51
46
57
238
830
416
130
283
960
46
18
79
191
1615
449
81
12298
65
1607
46
944
6611
520
157
152
48
436
1023
694
1029
61
280
448
589
283
369
244
153
289
197
3329
180
1736
621
386
17
133
644
2091
1322
57
12
271
198
464
433
2693
3498
1952
628
18
1650
46
1336
3528
734
145
407
186
37
11
46
205
382
209
229
61
24040
76
29
609
46
447
103
130
1759
292
364
246
443
2758
437
351
160
247
958
12
4986
82
75
305
46
838
283
973
126
523
3967
5962
57
798
684
7176
157
189
825
622
32
629
376
282
41
340
543
2252
27
376
2759
1360
67
46
246
13
640
951
46
6
298
449
454
9
46
118
529
89
25
777
229
173
433
432
57
676
537
526
46
1753
147
237
93
18
1637
46
79
5238
79
195
186
2822
46
246
147
46
786
1464
418
448
455
754
18
46
189
267
3224
145
723
46
30
817
260
772
191
79
2617
135
107
753
34
8
638
321
1673
674
2519
4560
203
358
1127
218
1028
117
768
398
114
728
302
1502
349
102
2122
591
773
29
36
105
20
608
202
313
393
105
510
375
344
2523
327
1848
970
336
2006
869
188
650
347
65
23
400
46
108
13
115
118
300
523
1532
46
133
246
973
141
710
1641
270
57
246
389
334
325
847
2740
3325
125
184
104
405
91
103
130
82
6
666
45
33
36
307
26
1761
163
291
32
229
306
335
429
116
386
275
46
289
881
314
61
512
2965
940
246
24
151
4265
21
59
117
294
2321
187
416
1909
22
450
615
146
43
966
246
146
415
89
689
246
158
3069
139
70
1901
149
1985
176
515
260
238
79
231
1114
82
11
789
289
149
57
176
82
809
58
181
1374
246
173
21
126
124
973
1158
201
17428
938
358
59
482
13
644
716
68
46
323
554
59
486
246
520
23
291
36
61
269
250
338
147
2009
203
336
974
1565
306
392
171
46
46
578
5516
505
1565
61
207
29
545
424
29
444
1870
25
86
394
12
142
61
301
12
46
661
570
31
964
486
995
307
6736
450
12
591
246
71
512
61
57
246
297
246
1211
87
761
307
274
415
1881
112
7
349
376
173
46
133
344
233
285
1981
107
577
447
342
46
46
803
275
126
420
984
1576
1776
85
401
416
83
416
204
373
200
1134
212
806
399
541
17
776
171
637
227
15
499
1771
73
792
52
257
577
61
268
970
25
302
4329
84
1792
649
409
331
25
210
584
319
432
25
60
10390
61
3207
368
314
63
424
46
12
5423
3258
252
2939
278
1766
433
442
121
147
495
613
117
8
237
450
1388
197
46
264
75
456
87
714
525
689
227
361
737
46
1206
162
585
83
340
56
1326
602
7
4894
109
8
123
233
665
234
46
46
799
77
1066
480
1028
307
667
607
350
1561
401
52
98
717
46
61
46
4231
9607
1076
424
615
416
18
145
38
1811
130
173
291
24
183
960
488
533
359
52
188
73
688
635
238
210
586
1374
350
196
687
36
46
1752
173
91
907
46
314
535
46
46
874
2497
46
79
389
307
123
416
46
374
28
1077
21
80
212
2695
46
114
74
91
67
75
46
1846
54
97
307
1650
164
1129
561
89
83
374
46
448
782
207
259
53
1248
25
291
11495
46
899
363
349
6
117
46
173
40
702
327
501
194
237
464
790
2093
297
792
401
386
1034
37
198
381
485
46
147
260
155
5545
166
280
464
775
161
46
21
398
1883
239
914
25
689
112
2130
4112
226
330
466
79
312
432
59
172
450
2990
61
344
91
62
167
21
960
147
12
476
157
45
365
79
70
432
447
44
339
145
689
46
112
395
1284
191
53
438
446
86
46
305
2539
3397
400
77
811
17
337
265
3452
407
574
438
48
2068
198
153
838
404
246
82
14873
246
227
635
287
63
2374
291
903
214
335
46
44
753
10573
40
7
231
1951
1337
2406
145
307
514
77
46
324
1736
340
838
733
4278
105
61
444
147
46
191
326
721
923
43
407
1319
187
344
3155
129
418
2128
179
1858
1162
410
332
79
46
32
46
199
733
120
108
417
126
220
57
307
18
1119
520
79
69
58
310
178
18
1466
169
36
399
836
64
1181
1320
25
46
75
534
82
6512
838
349
6
337
221
46
67
5579
759
337
805
947
25
46
284
457
2779
174
335
447
190
61
1040
46
46
314
46
2435
206
2866
196
255
345
18
82
425
1061
694
406
157
157
74
46
386
257
246
2196
58
100
3187
273
46
774
172
899
46
243
1440
785
3102
355
114
648
69
41
69
145
8
523
562
1776
774
1485
1005
180
237
73
987
951
360
114
960
465
746
256
1355
656
46
1720
176
191
809
3867
525
525
875
520
1325
585
82
373
145
46
81
43
765
599
512
399
461
95
214
582
24
491
176
960
39
5153
1095
79
131
196
46
68
28
1127
1736
464
147
342
310
63
1540
3902
53
789
179
48
1279
339
6
25
1248
783
53
246
46
3030
246
306
280
142
212
2263
122
347
314
66
98
815
570
1145
475
246
9740
57
1862
215
1222
36
899
610
437
161
79
93
105
9753
773
25
136
182
46
614
167
302
186
1140
469
173
2540
103
284
103
19
468
78
44
82
21
46
989
61
818
57
733
361
162
7226
178
336
557
57
1147
408
515
296
1061
46
730
1743
3357
46
66
46
188
190
775
448
2045
8
379
311
454
46
222
53
275
204
11
79
2866
28
361
2059
118
74
352
973
185
46
1287
1725
1037
349
631
2474
50
346
753
370
195
580
2620
620
198
44
246
973
2091
174
520
918
1279
1377
46
2542
1022
48
329
46
46
46
95
1484
46
705
905
46
265
838
397
296
21
656
246
19
43
46
301
126
2212
389
72
307
1325
266
11886
112
59
1604
179
114
1279
400
70
46
257
1526
375
2759
34
79
46
659
334
314
108
1386
3364
432
577
2425
46
168
737
497
510
491
187
335
307
1172
46
416
1700
448
46
231
4157
432
777
3243
1411
25
243
235
1624
1027
583
675
464
222
710
569
1254
344
68
2173
612
99
697
161
418
327
100
515
384
109
62
546
88
480
258
196
238
122
1648
6735
46
173
3872
291
1402
120
1673
2999
1890
181
465
811
8
1186
1060
751
183
6710
129
351
1402
118
629
61
438
1426
114
65
7501
554
61
533
357
46
234
5923
46
765
838
97
1186
266
329
118
355
46
173
1114
246
138
876
71
385
153
126
157
656
18
46
432
139
190
131
750
187
906
312
644
130
65
123
81
344
649
2015
114
127
73
82
40
1498
147
824
122
214
744
46
1811
67
806
604
61
46
46
242
791
307
63
344
366
790
46
46
391
216
82
729
322
123
46
79
850
448
226
423
437
53
883
7110
28
1468
869
1695
464
191
115
63
46
11
316
541
573
182
2273
2321
5454
197
46
307
282
392
1524
21
137
635
161
150
1160
609
189
1457
447
19
838
89
266
46
307
1919
76
772
25
1490
62
98
46
23
229
145
220
164
1022
258
344
285
98
229
191
31
4102
161
210
110
983
1412
1134
4127
18
433
2410
46
949
362
1776
494
79
345
53
79
1251
145
4290
53
409
752
246
600
122
45
886
173
1968
152
57
120
228
687
734
270
621
500
528
79
46
431
246
240
46
714
51
521
46
250
70
738
12
109
292
327
61
406
307
1158
433
145
502
186
1761
244
45
12
283
642
1209
36
59
877
196
48
234
6672
18
36
788
1936
82
1487
1335
15711
173
2517
18
122
278
499
2294
2866
117
63
1324
4408
1300
197
262
2262
984
282
913
538
874
46
46
344
161
53
46
2127
334
753
991
838
297
46
1475
122
1097
552
696
389
221
1344
525
271
924
1891
221
45
243
378
63
239
786
5515
6
124
282
77
1275
46
2324
905
382
270
163
140
65
482
2983
126
46
11
246
46
79
3967
1855
397
1222
224
246
46
1018
1110
238
179
248
461
344
24
172
257
891
383
148
25
333
770
792
62
1186
84
173
600
25
792
1239
246
973
88
307
663
24
373
361
366
448
689
1186
246
682
65
147
1599
199
18
205
512
518
18
3314
274
260
441
112
307
136
1541
4966
675
2388
314
590
1370
282
46
283
336
528
46
51
46
53
130
195
592
154
196
407
424
46
1999
1160
722
46
406
93
1584
14
1870
88
492
90
23
164
46
9
437
1259
307
233
198
157
59
4525
174
114
170
196
973
800
1436
25
89
387
274
271
218
2757
778
278
18
118
689
547
238
312
208
82
20
117
1282
204
314
340
838
3224
121
428
537
86
203
108
432
943
389
663
118
238
37
89
2091
838
1060
1687
3934
307
164
4274
132
13
58
142
792
26
2073
260
97
76
1282
63
191
838
329
48
177
282
292
6373
154
1672
333
101
617
758
163
371
578
4635
563
42
202
17
318
246
93
305
576
56
147
333
124
60
82
384
246
3559
46
602
765
420
368
1279
46
68
514
257
46
1194
13
386
774
3358
3211
25
2196
79
246
61
182
52
3495
122
520
622
811
1472
1614
840
386
21
851
46
64
103
5658
362
554
15
161
523
639
46
130
83
9
1024
93
1072
46
234
246
1487
922
59
46
902
196
564
847
12
46
176
46
983
930
638
1752
150
3450
419
223
2091
77
551
106
132
2991
257
126
63
859
115
518
57
85
330
973
3202
345
271
350
973
231
36
670
46
1696
79
46
199
1580
142
682
69
120
59
7612
3224
162
751
674
279
368
79
57
2181
6
265
8
518
25
201
583
440
57
314
46
34
684
78
307
46
2163
229
349
99
12
1040
338
9565
46
211
52
388
64
46
238
838
46
182
291
152
248
2091
420
570
467
35
76
651
33
337
400
45
246
392
24
393
102
24
4506
378
559
482
424
1166
118
348
447
33
241
515
48784
307
57
960
213
5043
19
183
1040
238
269
484
314
729
58
3023
114
120
46
135
9514
815
286
40
6073
407
207
46
2091
489
940
478
705
1714
2315
635
553
46
302
2984
3344
202
861
176
307
778
979
973
514
101
2244
53
96
307
316
93
337
307
307
1447
31
612
46
222
1756
429
57
734
3863
15
579
246
46
121
164
182
216
512
3804
14
1064
46
2244
354
3104
46
189
161
23
329
79
86
108
46
260
22
433
337
388
109
117
173
20
246
128
463
378
3084
1202
196
351
29
1027
2907
277
561
386
82
307
82
1241
83
52
186
197
70
57
229
201
46
350
189
23
2006
157
349
710
376
57
117
336
1683
230
19
18
61
635
203
46
327
273
37
246
57
908
1596
216
12
3545
186
904
158
3355
337
542
547
166
192
46
739
246
335
18
60
157
899
2014
307
1186
340
46
361
69
806
564
70
46
48
925
1350
117
46
18
455
345
446
188
46
480
52
78
61
3461
324
79
46
706
2091
297
143
206
42
910
1657
72
36
400
399
2989
309
39
246
79
424
3014
79
46
61
18
46
46
14
238
3659
307
63
224
46
337
570
294
1124
1396
80
246
1308
676
1186
373
327
42
63
207
908
82
219
46
6529
283
76
432
983
46
246
728
53
61
88
15003
1634
671
792
3061
6168
329
20
2180
46
2002
984
82
710
134
83
940
145
307
729
1923
144
307
482
1339
62
140
502
307
37
46
1825
312
510
583
438
248
464
536
158
63
78
794
1644
15
98
381
83
82
31
4696
57
125
233
959
1370
63
79
46
555
198
529
335
2695
46
1103
46
668
46
1503
333
9
420
5249
79
20
205
46
198
18
307
18
870
154
2513
274
817
260
878
1185
420
117
133
8
541
307
332
149
148
594
46
1118
740
335
46
85
363
58
689
63
47
461
329
314
1172
474
79
34
249
11141
3977
20
443
46
2037
57
340
1476
125
46
117
1035
170
3026
406
173
18
46
260
693
18
483
671
523
7
1287
229
681
616
888
12
34
46
1617
623
449
502
55
1065
237
198
57
71
46
637
88
1064
431
248
900
2006
46
284
498
1226
13
46
26
753
38
6850
46
1992
3127
12
346
12
1353
569
178
2273
1650
1649
1290
46
389
433
924
4360
246
386
307
433
39
20
61
1282
9386
331
148
25
389
838
46
191
232
221
5523
46
74
307
239
307
1271
37
85
99
656
52
149
450
199
257
867
483
477
671
68
46
25
2333
267
539
246
142
77
179
1545
765
1024
874
46
130
22
65
172
79
734
438
226
282
46
102
20
25
536
248
296
104
259
212
114
46
136
51
989
82
267
2174
198
389
46
169
2096
689
246
420
3173
1392
119
51
357
518
147
10
569
680
59
763
1153
46
774
1252
420
61
59
46
46
299
246
46
46
489
79
838
432
8
481
369
46
37
70
37
23
605
69
433
344
302
751
214
314
838
141
177
48
212
149
34
826
686
465
595
46
7956
663
794
103
212
46
46
2603
331
323
228
6
412
1513
24
37
46
46
579
1069
95
515
315
793
753
71
723
117
118
64
574
520
117
314
477
74
5025
1598
1186
369
18
118
187
438
283
811
41
404
2696
238
238
43
386
710
57
25
1005
141
91
79
748
18
792
657
1066
173
1151
46
439
46
987
629
32
207
46
46
11
44
1203
216
142
46
189
438
6
461
1303
275
46
46
448
688
46
919
445
678
8
69
46
142
46
25
535
257
837
46
261
1785
46
114
348
61
32
904
115
46
851
438
584
1106
790
117
298
1022
147
314
64
46
382
307
708
449
103
60
1186
46
103
980
960
465
3258
1147
334
1311
899
12
783
46
3277
46
172
1494
455
909
3677
46
1918
191
70
52
244
1927
1630
172
873
114
906
569
370
2765
70
75
220
441
478
18
8416
576
24
61
3065
6
510
1295
282
267
620
46
58
147
907
46
108
688
43
51
1604
420
119
598
830
117
1516
105
186
130
838
69
289
61
584
737
344
108
190
1364
960
46
314
175
301
1363
117
407
782
1287
277
52
1515
327
69
46
286
1650
114
121
529
1232
3237
565
37
7
2672
118
1279
290
46
1426
46
166
561
554
122
46
309
46
156
46
46
945
718
311
731
1016
65
136
100
520
150
190
1103
632
1650
694
46
297
375
110
46
499
320
1464
314
811
1314
688
121
46
246
1234
448
46
65
446
793
15
333
246
349
442
198
473
46
2284
446
2211
1304
1016
70
815
21116
128
46
286
1515
46
117
53
79
345
480
837
689
433
63
33
23
69
82
218
1333
2962
573
129
407
46
753
312
18
224
46
130
805
3658
961
161
705
370
328
416
73
2688
181
2866
65
25
352
346
82
18
46
967
530
46
954
420
13
12
1272
46
248
46
205
147
287
1252
432
190
46
1590
855
1799
94
198
93
46
345
12
294
195
260
486
58
984
1650
147
46
136
678
222
201
88
57
1419
164
69
1085
538
246
57
289
198
8
331
1019
596
558
69
82
351
85
69
118
296
660
743
25
2006
82
361
206
353
654
307
87
2613
4367
46
1208
329
1285
139
154
326
753
510
486
115
181
1808
480
373
46
161
196
256
1276
7274
822
283
77
89
164
82
307
1395
226
114
487
208
196
205
101
774
2091
1344
46
1155
429
1453
46
59
93
36
101
838
188
98
46
983
344
645
174
774
1673
300
447
46
337
129
1471
362
438
1265
520
652
3029
704
82
12
7441
41
46
2759
60
80
354
1986
331
246
46
180
52
5134
188
380
686
41
157
643
1279
977
82
323
528
133
2508
282
415
172
1182
775
19
74
31
83
581
69
385
25
114
44
364
1279
147
386
13105
93
240
60
1505
291
214
57
271
465
8
183
1013
362
804
18
19
872
208
2781
520
577
335
432
3592
129
92
76
12
307
160
4145
973
349
59
448
1673
46
18
46
46
117
1744
52
804
129
34
753
705
46
82
250
3224
843
395
215
671
61
250
46
184
2793
474
431
1068
15
845
636
432
558
57
523
1110
46
1736
403
21
165
446
1673
765
186
619
285
46
114
1040
1673
874
46
548
23
696
25
18
290
46
1488
2566
1524
520
18123
324
1252
923
1079
46
667
710
612
46
262
828
105
1880
432
147
243
1481
527
338
1065
2740
97
157
147
1806
307
53
247
1523
78
102
1736
108
142
46
70
768
760
983
370
978
246
1040
301
134
1069
46
71
86
12
554
411
46
509
307
229
326
774
2866
246
45
46
122
289
567
226
91
324
184
57
486
331
361
148
552
46
80
1360
853
11841
1515
12
563
656
1572
59
775
391
899
272
150
266
206
516
626
37
46
183
140
622
1260
317
426
900
2734
18
105
196
260
246
246
2866
69
385
46
46
63
433
57
269
1020
69
28
887
470
659
617
186
404
30095
2163
46
198
35
46
563
313
221
719
325
2765
58
555
184
1224
6262
723
46
266
119
269
57
459
114
8
276
46
108
718
838
6823
983
2880
775
2723
3188
435
57
57
246
106
196
63
50
428
246
1414
237
59
862
394
2195
687
46
46
46
46
510
148
162
795
57
1360
1464
95
150
46
269
46
81
4595
32
166
105
34
282
311
9512
304
246
46
75
117
163
122
198
117
82
202
46
7216
256
960
46
18
386
153
2681
105
166
141
505
46
246
46
114
372
12
191
105
46
899
147
46
465
198
201
146
1000
74
2075
314
192
267
953
1074
196
4781
1884
350
811
218
1136
2561
2730
600
129
176
1650
238
97
636
282
38015
412
1170
529
173
1148
46
452
1597
226
102
1858
831
46
401
115
1976
50
5496
599
117
36
769
70
149
23
684
765
18
102
1736
520
5725
57
3460
114
602
340
85
486
46
123
134
2784
3472
729
93
46
831
205
1555
95
520
638
50
12
260
61
57
34
166
609
1714
811
1711
589
635
1195
1279
64
18
8
307
695
117
66
404
157
307
1181
307
156
2944
53
101
899
108
349
61
18
266
609
109
1963
44
414
314
753
93
1771
918
46
46
331
784
46
21
15
1736
86
420
408
70
363
51
886
10885
682
395
635
420
508
147
386
58
337
372
162
1360
1648
236
1951
929
20
1297
171
4294
436
577
157
105
90
7260
307
126
2822
147
294
689
46
59
87
249
231
557
52
973
960
195
51
175
765
635
46
484
126
3605
67
69
2758
45
753
251
465
58
46
1186
93
627
117
18
3048
440
319
106
169
633
3900
447
180
2007
918
838
690
498
179
407
246
2694
157
636
2329
46
959
46
1296
157
307
61
559
20
951
801
24
616
541
690
2482
46
46
2695
255
169
632
82
46
1279
510
243
608
324
1252
719
197
85
266
157
423
815
583
246
117
224
70
520
3895
265
1499
598
525
64
246
131
3001
454
140
2397
460
1007
22
51
381
7211
46
179
436
1039
307
34
1571
307
199
441
6310
617
756
46
198
36
69
655
607
1640
124
1142
1626
278
33
126
650
1712
109
659
573
1073
729
488
6724
132
126
269
450
46
1928
2181
1652
314
157
914
239
448
2163
960
46
46
224
656
562
758
296
46
307
246
18
653
1117
154
569
3811
1851
342
326
1440
146
307
46
272
838
1875
948
1557
23
130
117
528
527
40
865
12
2905
246
973
95
1390
314
792
2331
486
346
101
1346
36
78
46
254
203
87
187
46
271
288
575
638
76
346
46
316
194
2577
804
147
196
46
131
1127
973
409
307
610
182
46
838
307
7483
433
710
25
740
28
69
46
1121
872
92
3101
2557
729
544
2856
108
1354
753
161
77
289
2569
391
838
46
29
2244
743
52
620
303
152
131
93
246
46
1028
57
396
40
1246
28
14
1039
1436
520
644
12
46
151
139
684
983
753
344
889
899
176
686
1762
70
1252
46
46
1407
1705
553
208
206
925
258
118
46
266
126
1186
173
305
147
130
79
62
913
147
77
71
224
147
314
5227
1850
604
386
289
169
424
130
46
948
271
520
1968
143
173
243
173
361
46
46
368
8
775
935
1515
393
1027
93
34
546
37
5324
389
63
46
379
18
79
1316
63
1469
951
117
17
48
2831
1173
307
395
23
65
111
167
61
337
2005
77
157
1076
246
350
5832
2256
94
65
450
2443
90
65
258
46
161
112
532
838
8
3431
114
652
351
401
91
46
289
729
63
278
207
21
481
1170
3077
560
167
18
651
634
46
799
973
425
46
210
922
436
297
46
1107
1319
673
1744
3277
18
1480
46
705
81
114
149
46
46
145
5379
222
122
58
52
46
307
482
115
46
46
866
126
690
82
46
1637
422
1099
246
169
1830
8
210
793
807
21
130
46
386
2086
202
46
354
1830
354
2695
141
46
2342
25
265
258
117
194
139
190
1498
329
93
149
570
212
312
93
181
307
597
246
178
246
70
221
46
190
792
13
10749
139
31
46
566
554
1186
172
166
444
663
307
94
88
93
2212
431
307
18
25
114
524
25
46
264
438
237
395
24
1081
301
349
1801
850
929
1776
324
46
267
126
520
355
98
1650
46
19
69
46
2103
849
1251
307
121
307
1253
194
6392
327
811
1338
5217
1140
768
401
3793
32
73
271
121
246
57
82
385
79
233
1636
24
754
46
602
1870
46
36
37
175
41
178
3402
643
264
67
153
815
234
324
13
247
12
941
1194
772
6
93
199
301
12891
114
18
23
34
330
307
63
3209
120
400
2695
380
46
533
246
331
2817
61
326
406
82
229
173
23
583
73
124
224
240
386
695
1287
46
51
163
912
173
197
297
674
37
212
65
6116
173
460
1547
815
299
189
204
1240
873
18
24
72
70
962
2475
38
602
517
315
287
1585
1115
1913
46
40
292
751
37
378
46
1453
8
283
621
102
380
334
273
628
114
153
544
246
641
1099
307
18
31
886
46
272
1086
46
121
37
82
307
423
777
46
43
2246
69
246
161
635
1217
225
246
178
1279
1924
1403
964
282
386
12
205
1682
393
132
259
314
792
1588
46
1968
322
164
83
122
65
46
2613
126
129
66
46
2024
1407
30
630
4308
1591
32
891
850
85
32
48
183
164
1181
1186
975
674
151
1499
861
40
3325
129
418
46
563
32
73
212
114
261
952
1239
169
420
69
846
1069
395
277
99
46
46
621
289
78
260
199
255
633
951
46
195
1566
2558
196
255
307
610
424
46
513
512
161
246
136
150
1752
7414
427
46
333
46
880
172
521
179
1614
2056
1475
2204
333
520
929
78
278
48
246
1040
46
836
1061
600
173
200
420
46
2793
286
18
126
74
663
46
774
361
157
57
282
18
615
364
469
57
20
604
516
1292
423
7
86
717
867
46
569
221
315
75
1304
2695
199
1186
77
206
314
1562
628
174
404
46
656
51
1788
838
314
21
742
1078
1915
447
838
13
627
190
246
246
307
1871
1055
198
8
124
46
344
97
713
775
396
46
7
4609
173
1345
1101
1991
473
368
1515
571
6488
46
82
246
770
184
48
6359
57
172
48
224
74
705
728
570
59
53
18
46
126
46
461
461
157
53
3301
2378
61
65
2537
289
50
126
118
335
64
54
511
983
432
62
438
118
527
146
5153
50
638
40
811
1596
984
838
983
91
360
189
308
925
689
251
146
2009
687
46
314
175
83
19
1295
396
569
5563
198
659
46
2631
520
3339
992
282
404
325
473
117
1186
36
58
689
327
1957
558
102
314
733
336
46
1267
5905
69
299
310
102
1067
358
46
609
463
1260
528
1987
82
224
46
1589
124
217
211
172
89
218
386
12
2065
3529
36
218
760
534
69
447
1360
357
37
18
62
275
2143
468
817
126
638
643
46
293
18
1739
374
150
386
417
635
461
339
79
528
46
190
228
973
1279
65
206
228
304
2184
46
431
34
212
93
1752
538
296
792
554
804
624
307
138
356
2877
253
106
172
329
325
850
558
188
398
973
87
186
335
18
170
340
571
8188
89
261
811
2142
101
46
535
146
46
102
315
59
617
46
398
258
555
775
240
456
61
1452
938
31
231
325
638
46
1005
34
352
2264
12
420
46
46
69
102
83
110
483
973
426
110
452
876
246
232
2644
117
1757
246
284
41
2456
23
24
2461
18
1176
24
512
46
104
1154
465
2169
228
69
76
25
424
757
811
4694
79
61
141
115
314
870
46
189
13495
46
17
804
474
131
66
46
64
1040
246
455
46
197
105
246
2521
280
46
668
157
79
992
19
157
384
1280
205
145
46
46
432
661
41
79
2202
53
1774
428
2498
1762
438
46
1759
69
83
360
432
1776
857
198
523
292
167
335
63
1609
563
7812
432
729
70
117
79
4545
404
64
190
329
24
2758
448
614
87
520
689
1279
328
25
893
1360
172
1290
463
957
222
1465
173
95
8
23
238
166
386
138
46
850
869
100
46
621
1370
88
408
944
57
2011
46
1626
1310
1010
828
48
8
189
476
18
82
963
1010
386
126
344
35
87
341
80
261
38
897
422
2890
43
1191
46
118
57
102
764
335
147
1372
569
925
838
23
220
1279
877
74
554
5055
282
46
46
218
196
66
87
83
437
1040
23
442
52
307
2011
126
597
89
149
46
369
233
161
1360
19
938
46
723
46
64
50
960
157
46
23
828
98
300
442
2006
57
383
241
472
4022
1111
811
1794
38
58
322
1029
82
520
2034
61
199
18
936
113
65
61
865
960
161
684
246
82
218
289
79
18
364
448
1339
93
46
76
69
246
1181
46
867
753
392
6439
9171
72
354
226
450
1594
4727
117
132
51
98
340
18
674
704
3813
46
131
57
1255
468
93
218
35
46
3668
46
6513
66
756
70
314
26
46
2688
246
46
1471
2869
899
710
353
3510
2803
125
4813
327
559
59
515
122
70
235
121
507
502
1367
157
70
246
2440
346
122
46
85
1834
884
17653
79
57
1824
433
245
1433
240
57
2933
1557
31
453
1697
46
461
55
198
65
390
147
552
152
448
117
1287
20
1341
428
536
1988
432
959
36
1233
336
2624
46
668
46
838
46
1870
432
46
473
1297
46
945
238
18
728
2429
79
653
808
1612
37
577
46
11004
57
1615
393
337
1126
13
79
903
534
258
173
17182
46
1524
58
147
176
576
3063
1064
232
157
238
118
162
1279
46
984
344
126
86
21
553
1059
1279
6470
309
1835
648
4239
302
668
265
105
157
82
338
82
11650
1870
36
521
61
57
536
805
925
59
363
753
557
1244
198
46
838
157
2369
181
3443
46
231
104
838
550
164
118
46
46
1142
204
567
224
9745
331
46
46
108
479
51
101
69
576
64
20
46
267
142
212
727
46
1792
601
310
748
174
769
7572
664
465
753
46
583
672
32
897
2006
949
109
113
280
3153
114
104
52
343
662
1061
507
46
2252
142
349
204
1923
3990
689
57
63
6907
370
253
28
46
117
386
436
307
451
175
307
473
283
1458
46
1263
25
1296
656
3429
188
4554
96
776
46
147
510
2866
77
1212
286
1634
43
374
951
117
307
258
309
907
528
389
37
789
307
307
424
433
307
69
46
69
2586
23
246
46
1420
62373
81
23
46
227
282
620
152
149
8
62
46
180
783
238
833
866
193
848
15
326
74
95
510
1864
226
333
476
45
227
2011
7457
733
83
25
36
1174
3766
71
40
271
124
1771
3224
246
78
859
63
46
424
261
222
46
25
416
2467
260
162
838
37
551
697
797
173
2168
563
7670
1154
2176
331
237
232
745
126
689
756
245
443
22
198
416
299
1512
1946
1310
862
206
411
46
973
951
413
271
432
334
997
147
650
46
686
154
598
114
139
79
268
59
284
1650
83
35
1722
215
2024
95
553
46
246
297
992
117
2628
237
364
246
61
46
2461
120
773
460
18
325
616
1338
838
89
24
74
46
1208
502
86
57
130
115
1279
1285
2178
892
7
810
58
97
2287
13
346
82
502
697
325
18
585
316
187
337
335
176
126
3293
2695
169
706
4646
64
389
782
114
106
202
46
46
46
25
514
456
228
46
621
389
1737
61
188
61
1927
283
46
323
1464
55
363
512
217
14
198
12
232
315
248
596
776
961
46
57
554
424
489
283
409
11256
70
13
139
101
528
553
277
1650
523
46
360
46
117
233
674
959
178
228
18
12
126
188
560
451
18
58
743
307
46
210
768
46
307
64
750
1186
729
102
122
95
859
363
973
126
151
59
226
1377
46
973
46
238
168
46
2151
1710
753
465
1401
10024
790
117
313
449
257
397
1360
307
271
513
2232
71
352
10981
666
191
534
314
3928
973
462
251
575
211
12
12
1108
548
46
1756
211
425
48
928
353
3406
46
158
103
870
1393
584
740
327
246
4864
2759
306
246
1953
237
15
668
30
172
511
2894
238
389
583
919
665
91
28
156
2545
220
3634
291
862
231
528
1479
246
810
567
29
432
24
1558
676
826
438
152
309
669
713
585
357
181
1016
628
1026
692
563
471
83
1279
185
46
676
46
4143
189
424
233
391
615
925
25
15
307
277
307
111
46
792
59
2943
105
332
107
117
282
34
416
180
244
54
134
198
19
286
193
292
29
861
903
24
215
46
207
1465
64
118
31
81
123
173
240
589
58
87
502
307
81
1362
426
1007
15
57
198
1418
198
246
146
548
481
6032
697
326
46
430
630
3611
2340
11
187
214
1279
46
77
432
132
474
990
46
1287
61
46
835
956
198
1479
46
1456
109
46
645
392
140
1507
17
437
465
126
299
164
798
639
2994
520
46
175
220
8502
984
525
46
160
179
228
108
87
191
18
46
2694
29
874
1419
399
1191
296
84
610
793
46
114
812
669
114
13
933
3152
2503
4024
213
173
246
46
473
429
3356
1802
46
46
1179
46
46
374
83
271
456
1645
46
3432
271
83
46
3462
1870
246
46
118
314
1616
117
12
2006
130
184
329
53
838
528
1776
519
1756
4097
520
394
271
150
207
198
1433
238
204
46
1441
102
63
335
319
9
567
337
839
157
250
46
663
21
46
41
395
100
46
404
386
307
395
63
1001
829
282
344
119
46
2316
1028
173
420
973
8
154
54
755
3595
500
27
1177
476
69
5289
366
773
918
20
439
46
761
922
47
704
79
246
198
12
706
283
1020
72
124
867
1952
219
244
61
1250
46
432
487
433
63
40
477
198
67
161
52
149
667
629
1360
432
213
91
383
246
18
40
275
431
100
775
983
110
59
2167
3907
164
1714
359
157
46
176
4827
122
24
838
20
838
53
473
63
973
64
292
973
126
436
70
1759
433
148
18
46
221
865
685
246
101
418
544
685
46
563
44
198
302
164
2328
925
484
335
238
515
450
1750
245
371
139
212
541
176
326
42
117
41
7
45
167
1590
481
246
817
1287
676
46
362
1736
307
46
41
61
637
2537
182
292
3138
335
59
754
271
40
765
358
442
2006
2374
210
173
237
122
438
326
1183
938
621
48
598
842
331
8
46
37
71
319
115
12
314
248
474
142
186
238
1866
46
344
574
246
553
89
447
296
973
335
281
1277
1409
1126
43
700
338
492
7
848
924
725
737
404
424
464
394
125
4387
76
240
337
95
246
117
357
792
838
307
198
302
471
102
4892
46
973
297
1000
444
5900
3129
61
309
46
52
142
708
973
121
246
1005
573
1914
113
246
792
198
66
334
850
246
12
46
46
622
18
2194
17
875
3978
53
810
1274
138
131
167
407
379
3652
499
541
690
155
462
79
70
1069
57
48
1534
63
326
202
838
46
46
170
44
1213
89
45
23
64
36
570
395
747
531
147
307
18
272
157
246
113
173
25
82
528
1540
5033
214
271
229
937
421
300
283
8249
4414
164
447
592
188
953
65
851
473
46
147
983
1722
416
123
451
18
1776
104
157
18
105
13598
2033
70
338
1400
821
635
304
2255
283
172
420
157
5508
10107
356
2471
1569
264
880
973
824
252
450
1758
635
198
191
95
69
1626
82
332
541
7
314
1252
79
314
356
731
1626
84
326
932
93
53
16426
324
344
46
376
792
61
7158
1279
520
96
452
209
184
35
46
535
4027
312
126
8227
371
585
180
1158
204
16
1783
24
314
307
543
3629
486
1776
358
79
561
701
65
973
202
2143
1186
15
46
299
319
307
180
131
344
131
2195
1997
469
7339
18
346
560
162
46
8
555
760
52
999
838
537
1562
126
50
523
518
2758
2813
22
3999
1156
456
313
1269
547
374
1670
25
5639
227
3770
258
217
148
85
71
110
157
157
792
157
314
229
126
25
109
326
6
117
407
12
432
58
541
57
118
461
46
1097
780
238
1575
314
79
7351
488
46
731
2147
149
78
46
1455
63
336
147
262
1323
218
48
1468
425
229
46
791
32
122
93
6615
702
246
117
401
987
46
327
344
46
948
117
326
1840
691
46
1160
765
370
18
18
135
396
545
46
447
6605
157
538
655
46
900
52
46
57
240
57
1168
577
369
547
419
540
36
288
795
2808
198
178
118
204
1558
1231
8
142
101
63
1237
97
1114
61
12
452
832
438
162
20
924
132
331
54
79
1626
149
126
46
273
225
8143
1040
348
46
276
328
315
134
243
1098
46
81
25
129
20
570
314
6740
703
895
474
12
1704
82
785
32
23
1007
3224
94
82
2320
1208
654
26
647
147
24
9813
694
579
231
147
46
429
358
46
471
1024
936
38
308
115
190
198
270
694
295
225
67
3078
6
108
610
288
1244
94
228
777
320
862
46
172
4263
18
838
64
552
6489
96
52
171
899
362
545
81
484
1033
1335
123
3852
477
126
933
82
1260
994
1753
1944
20
46
1563
519
3828
46
2609
5012
128
163
772
76
618
370
34
16993
777
30
57
7641
389
2743
473
1433
85
512
765
109
46
783
534
76
46
135
414
769
1506
191
656
120
737
328
192
8
191
24
246
46
404
9488
5195
2049
1098
433
5581
763
34
82
113
8
353
182
560
1152
121
526
432
734
9716
6158
2740
514
973
48
164
65
362
3320
46
33
547
380
576
729
174
238
63
178
409
476
157
753
1162
122
5781
871
291
196
57
91
60
51
518
304
1826
52
643
718
8
361
220
172
270
3361
255
1932
12
187
5030
1012
1319
174
113
307
172
65
131
614
737
658
12
314
1550
1300
61
157
138
372
1828
83
119
475
3846
775
46
84
63
363
46
46
307
198
139
983
204
1540
46
3683
67
114
609
433
306
905
520
58
204
631
633
1188
3199
1279
1515
951
126
1159
173
46
273
258
2004
386
12842
714
46
1650
710
70
22
846
46
107
45
25
46
218
37
46
2075
447
208
226
629
33
52
696
899
438
1062
213
142
980
456
753
374
465
197
246
838
312
271
126
576
63
649
379
2785
26467
905
349
4740
287
1085
1752
113
189
46
71
10456
150
1290
61
72
534
40
560
101
61
25
774
4113
367
864
1113
65
46
157
438
343
758
157
838
135
46
1416
598
386
246
1664
1986
520
1692
307
1465
710
202
712
1027
260
226
6577
1464
2136
246
1279
46
486
525
52
61
314
611
973
46
12
1847
708
79
246
18
1061
740
69
37
1332
775
917
46
120
717
1216
105
46
1738
246
676
81
1528
27
85
12
1040
2652
959
10221
2780
98
314
657
307
2389
46
46
215
67
4702
438
462
82
216
206
332
988
617
185
506
432
268
89
256
258
473
188
137
34
594
173
292
948
93
948
70
198
987
4389
541
609
297
4478
20
1188
46
117
723
467
1032
6550
782
250
531
246
450
411
1209
9500
184
46
142
546
95
994
433
58
2754
98
534
386
328
855
46
362
414
554
195
79
37
3258
719
3177
267
188
1030
2608
196
949
233
420
150
706
506
154
23
863
18
2203
139
46
447
386
1870
564
598
79
307
3362
314
12
2623
46
329
63
806
46
669
321
268
2774
46
63
463
453
520
263
95
7444
2385
46
805
21
1279
371
198
46
289
12
960
443
67
314
118
124
46
382
236
3399
456
2551
567
46
870
46
46
167
46
701
123
2052
123
18
12
255
528
37
204
522
46
809
9756
278
621
188
180
221
1314
1360
46
212
46
12
520
59
2734
57
492
18
57
984
46
788
422
146
46
154
25
58
769
24
295
89
147
696
350
1168
46
320
421
46
21
96
64
280
168
65
7006
432
1702
173
23
394
618
46
56
272
86
151
500
2091
520
202
288
622
1522
46
1736
719
212
331
200
12
568
222
317
215
465
854
215
233
18
1205
173
1650
46
447
620
46
663
203
17
307
79
951
3957
473
69
173
36
17
1229
50
46
122
191
13
6
25
1494
75
731
255
1759
230
2133
960
18
2759
2695
173
925
164
38
34
1360
46
148
433
804
117
297
329
518
297
365
478
558
410
775
310
125
212
83
2238
202
1081
1141
172
246
7096
181
89
952
46
208
622
329
899
3061
46
149
472
314
13
2006
307
12
361
492
46
733
217
67
486
925
973
327
2417
108
114
286
15
46
1279
114
46
140
536
202
610
563
46
754
36
84
726
56
1440
222
46
208
98
166
1108
259
520
407
46
737
7495
344
1005
109
1212
1392
2503
576
476
46
905
486
727
271
61
30
2475
1518
67
51
520
76
76
389
2294
46
173
3586
167
57
537
102
46
79
328
4592
46
1942
46
350
379
1802
135
79
389
447
304
282
1429
2741
188
34
1262
412
307
417
656
46
4483
117
29
1547
915
246
46
1650
400
136
178
246
80
197
441
46
461
502
327
329
34121
305
46
779
225
246
109
73
500
236
937
419
79
69
461
73
438
48
561
327
766
235
227
172
308
79
663
204
249
57987
465
71
520
9084
747
118
1752
196
413
180
1787
70
52
248
1796
148
197
952
382
644
173
833
1030
838
951
6807
2336
851
1650
61
791
246
803
1650
3391
46
10
271
301
314
117
46
28
246
729
70
307
981
46
9962
65
157
102
173
11
46
765
396
1287
191
157
512
82
913
198
118
638
56
186
9
703
46
66
165
46
1082
40
51
243
70
289
201
569
838
145
87
76
616
307
1729
852
2748
628
1752
353
772
567
147
1048
57
32
212
61
389
46
616
46
495
79
196
184
710
18
473
11839
433
46
46
780
246
6875
432
353
1138
536
307
52
46
23
185
3127
87
395
46
324
327
583
8
513
114
11
246
41
1835
561
223
56
492
354
52
2006
137
1717
1523
1756
12
574
325
1595
737
7549
850
83
198
925
960
626
945
579
549
117
984
271
1506
309
51
246
465
15
719
1248
3139
197
386
61
70
50
98
1018
212
344
181
740
195
101
31
571
46
1252
779
12
13
811
145
628
1360
88
512
2317
481
46
37
1577
145
219
167
275
52
960
310
433
83
387
1098
12
58
65
770
7
46
390
432
1405
28
431
79
67
886
406
246
26485
1650
12
46
165
1678
204
1040
157
202
1025
85
689
2822
382
274
46
10748
46
1954
46
438
793
57
1009
284
394
157
4069
246
41
46
131
426
535
639
307
15
46
534
652
283
336
838
164
52
425
224
256
843
2285
493
238
37
3161
518
158
3846
903
370
357
135
46
303
5418
18
53
525
53
853
400
46
640
197
46
172
528
516
46
119
4311
11702
46
306
258
17
433
960
525
314
46
46
790
147
286
337
838
1399
339
245
351
329
112
2145
984
344
1466
165
154
97
45
332
6994
1067
17311
1060
545
370
602
18
99
1018
932
274
307
590
540
399
46
687
31
744
46
1751
694
1186
728
417
735
1091
399
46
77
271
277
237
1889
46
2913
909
200
1742
77
648
157
307
1650
157
212
333
46
660
307
973
83
181
154
86
1082
46
117
191
161
61
157
66
963
387
448
1129
480
46
432
1064
2866
1156
99
3861
190
246
61
51
7
314
332
1810
46
101
22
2123
24
179
2740
4337
635
351
569
337
489
514
292
69
640
104
1704
471
157
410
12
46
46
513
29
53
46
3990
5912
6541
12
224
1592
16527
1615
25
1888
1186
277
101
902
386
46
2398
61
151
69
173
569
80
133
32
418
246
380
221
46
188
233
303
10611
355
563
733
2522
17919
2922
975
164
773
2423
1051
1601
769
2244
20
24
29
148
330
126
450
221
179
108
2822
1650
641
44
1111
928
576
119
386
664
124
59
1310
63
163
218
246
85
3759
461
2268
176
13403
594
1040
7762
307
667
2607
379
145
777
2155
520
553
804
118
25
2886
924
535
46
204
46
346
31
107
35
48
450
114
122
46
27
515
197
123
46
226
46
95
315
140
123
1150
344
329
58
85
102
1097
438
195
476
238
329
80
2503
506
46
330
4137
180
292
633
57
21
118
196
117
678
147
1837
1033
361
3224
64
467
191
46
46
1830
1009
362
5648
65
23
2096
758
98
57
283
309
197
855
61
10757
433
775
3040
177
92
507
286
437
288
322
3970
636
924
1013
136
86
75
1976
846
687
835
1033
1607
340
174
2006
65
198
465
931
667
198
712
220
605
1158
1005
128
202
46
876
757
392
550
1736
147
46
1708
266
124
737
335
642
664
340
2715
25
25
293
386
1217
307
436
57
1306
57
362
502
583
4291
616
117
428
46
95
46
12
195
1005
583
138
23
196
274
861
102
189
306
86
283
46
221
69
395
386
241
886
513
2407
441
98
46
600
46
667
57
2436
47
25
57
46
512
2108
221
3429
163
11
186
46
2091
51
400
770
226
83
46
284
46
221
805
79
1803
324
689
46
115
838
46
244
99
117
46
58
123
458
289
486
1519
147
508
307
79
574
46
295
79
46
88
25
46
69
46
381
307
1360
39
122
24
578
126
46
46
359
553
804
46
93
304
70
21546
705
138
1235
551
70
869
119
314
51
506
70
1224
460
152
656
537
162
296
46
268
18
1413
150
448
7107
5201
775
2879
160
391
482
191
327
7
25
185
197
24
46
1031
529
177
46
544
1252
196
3814
373
925
222
18
2311
561
525
188
262
520
46
320
695
805
108
20
59
424
191
67
123
283
20
1582
302
37
804
1070
307
1930
628
447
14611
41
82
122
792
597
689
205
329
3787
4027
129
2518
1870
307
344
46
502
85
246
46
384
90
200
1074
452
8
628
46
117
491
122
684
191
349
38
669
256
69
1471
3924
61
133
46
43
247
46
46
474
25
59
79
909
271
57
435
3414
465
118
46
983
824
771
459
163
139
188
46
12
132
649
367
2100
570
349
405
93
307
899
297
446
554
146
36
69
1870
904
46
157
337
73
314
2006
654
5291
1673
57
969
823
172
399
221
510
173
57
432
83
232
46
307
165
1761
473
314
123
627
46
440
36
2862
159
1360
79
153
1047
644
96
386
89
344
213
72
14
344
729
206
225
292
1245
402
315
9125
960
46
246
46
2740
982
5389
46
130
22
515
232
393
217
79
464
4046
484
43
219
760
150
86
1567
6580
704
520
269
681
553
690
2041
246
176
46
1639
180
46
722
46
1456
473
775
46
346
222
651
46
13
2217
122
886
433
2409
57
52
520
960
116
1070
46
67
2821
1199
1287
46
61
57
138
349
548
3635
327
160
61
36
1823
1650
197
190
811
61
2052
202
1203
88
46
51
798
87
139
261
541
1220
490
740
176
246
865
753
56
194
713
621
63
519
710
563
344
34
173
6
149
412
753
36
37
8684
150
826
139
117
25
18
6826
190
2645
57
628
93
25
753
851
676
246
37
46
1539
246
46
1162
434
198
246
1776
753
46
1979
1344
465
52
83
1411
177
1346
473
2817
246
283
2498
46
59
93
820
189
196
311
729
153
246
646
283
40
128
18
623
416
246
392
483
792
117
648
20
186
117
838
79
745
765
28
136
432
1949
25
46
679
79
1039
298
1847
687
218
499
924
46
775
477
1130
196
188
203
496
905
99
12
46
7
3619
67
598
765
159
12
230
438
1698
2564
88
259
2283
525
772
460
118
34
1195
669
161
37898
369
91
1737
147
69
146
339
958
8989
157
466
305
237
276
246
46
46
150
149
46
283
389
5507
415
315
307
289
283
252
191
58
126
425
589
298
19
319
271
108
683
436
567
3167
104
513
152
329
46
260
474
705
2006
27
175
21
46
815
204
18
204
204
46
374
46
238
981
268
262
161
46
804
237
161
93
114
381
111
46
173
583
11
652
46
69
307
1155
46
3841
25
1156
113
465
147
574
46
1363
572
450
314
773
46
351
465
775
188
502
89
198
520
2674
416
23
433
79
792
682
690
1885
528
46
1478
240
552
114
46
55
77
32
622
46
526
3022
176
115
101
742
613
108
380
314
204
307
126
948
628
58
46
307
925
2559
68
609
1150
46
630
35
432
1242
3000
1456
79
43
4765
499
118
126
2230
960
320
450
129
523
353
163
43
1736
1510
686
2492
157
81
174
534
198
7
1045
212
204
6658
600
532
114
93
46
576
352
41
917
1399
3188
649
638
838
629
1039
479
246
105
262
988
57
17536
7
79
46
307
28
46
2445
489
710
335
46
1979
43
1040
740
71
69
4530
110
1279
70
775
1583
227
8155
126
321
283
24
212
6972
198
46
105
554
2777
6172
2822
197
632
98
426
641
46
375
509
830
161
170
261
117
648
2144
438
799
383
147
307
307
147
838
973
307
14
198
344
984
29
142
36
16
1040
520
191
973
103
52
46
970
5523
570
89
113
146
104
426
37
36
1502
46
52
400
35
46
251
960
737
307
64
18
93
193
36
2084
258
1229
1279
333
372
63
1177
175
12
688
46
3391
20
59
446
46
46
46
780
393
46
46
775
638
108
1086
114
467
909
116
46
46
215
1212
190
18
835
59
1776
291
118
438
958
314
227
1005
1186
37
805
559
459
1491
157
383
46
282
465
1561
118
79
1346
307
95
908
108
1351
760
18
761
11
124
307
310
120
774
1387
46
6619
271
51
433
157
18
343
28
126
1994
367
109
2898
83
46
307
974
563
166
75
2648
1619
74
268
764
59
270
46
9921
82
46
46
79
125
3344
12
601
123
566
12
35
58
448
420
465
63
239
246
313
79
17
576
620
580
326
1736
1515
318
395
190
46
46
1090
14993
1325
4095
1102
18
60
157
333
1499
507
457
63
226
1295
225
4025
108
267
1642
118
8
307
2822
46
188
87
222
428
78
695
69
240
79
18
18
275
1230
84
58
40
248
118
271
224
227
1812
173
157
1208
960
1252
117
311
517
427
806
386
438
29
63
192
208
389
167
46
46
765
18
274
525
1303
46
46
207
628
46
344
134
1139
116
435
525
57
1005
583
36
84
37
507
435
43
413
150
21
296
241
95
37
307
916
314
8752
36
539
67
418
67
619
774
23
246
3818
246
1677
218
220
469
46
126
640
47
381
332
82
71
57
621
59
339
146
1169
36
41
1557
499
433
829
3056
307
21
745
117
220
2102
740
105
34
240
253
117
672
46
252
576
631
999
389
46
85
354
706
31
303
433
525
198
973
1929
46
46
262
184
628
881
1073
386
651
310
246
1733
1391
67
190
325
350
77
46
438
67
185
117
139
6
92
192
123
186
46
7
410
307
620
407
1051
1645
46
320
354
46
181
693
145
147
157
198
441
61
246
601
70
229
420
46
172
399
188
24
899
156
46
61
40
1870
1957
902
46
1458
812
515
633
28
224
1104
6579
2944
246
1853
57
17
634
1084
117
126
291
3643
369
1673
621
128
576
288
46
21
1800
46
214
1969
1279
656
37
115
180
79
530
677
82
870
149
125
393
1421
2128
213
1130
9
91
46
17
1261
46
307
765
749
7606
12
22
285
973
307
98
203
440
351
212
14
286
46
1258
17
63
1007
246
1237
121
792
307
421
157
1138
573
46
74
1580
1127
1010
5985
221
3342
1073
951
57
108
607
12
28
520
13
33
945
951
513
349
53
34
96
221
510
137
54
1132
46
45
487
462
13
21
509
46
1799
74
36
386
378
2506
26
12
339
633
804
91
888
125
46
1933
791
1258
145
53
621
1005
188
46
61
2758
73
407
691
529
432
1186
46
18
6
352
157
471
239
6418
331
582
55
13
611
1641
34
46
695
93
777
7019
1172
13
948
333
46
429
1596
541
225
57
479
676
2114
15
1084
1350
327
198
903
363
234
330
362
348
149
157
154
268
119
838
402
775
292
395
3212
1072
223
18
31
307
25
410
853
251
46
361
214
683
656
82
1606
59
695
67
83
48
149
606
865
18
176
811
825
1208
473
631
79
7608
185
696
198
849
83
277
973
1569
147
18
6
28
46
46
1829
46
352
635
448
121
384
432
229
620
73
46
246
62
46
173
190
734
604
1915
851
61
754
959
707
787
1833
1776
547
1469
196
46
46
198
157
147
156
1380
2659
46
43
1315
10780
960
7668
246
910
513
2758
3765
18
903
3487
237
197
57
186
541
37
46
109
108
570
680
315
63
372
42
21
450
82
173
272
275
170
494
1415
656
46
1859
324
153
3820
520
37
184
480
520
20
54
246
237
583
568
89
83
70
1328
156
198
502
57
46
1186
494
447
413
3073
925
270
106
438
838
448
352
58
180
174
173
495
583
886
389
36
1796
457
383
314
16624
307
1466
6173
984
36
948
61
8527
186
290
1673
37
78
1847
461
46
622
196
46
364
4234
321
25
327
11
52
2900
518
83
729
241
862
1429
936
573
212
541
1824
290
540
726
95
87
126
49
119
1540
465
228
67
83
1403
1888
420
5002
314
689
134
18
130
1524
46
1178
18
46
337
460
375
48
529
162
1409
533
59
127
74
228
246
1723
1673
58
87
990
528
307
18
180
292
303
3191
2503
58
266
46
208
70
561
714
821
553
3364
838
317
453
246
631
46
368
521
122
46
301
1626
69
52
92
141
62
2251
98
1431
424
555
450
1234
2083
117
1079
460
141
44
82
753
593
32
46
314
148
6
973
368
559
1673
59
530
1992
210
494
233
102
244
8
806
1360
199
446
1459
265
118
467
246
314
557
59
583
238
838
541
433
138
401
2415
8877
205
292
198
710
1980
1229
850
329
31
805
111
533
72
52
765
1192
247
3622
1452
26
46
278
246
274
196
52
2091
173
46
951
36
660
266
122
37
174
590
307
64
46
1370
246
452
46
314
112
114
811
1041
17
267
72
46
122
279
924
89
404
1685
222
389
792
363
737
52
165
46
81
1025
18
431
371
326
1256
25
1005
124
432
2458
722
101
107
3215
122
299
25
28
66
77
2222
105
58
218
314
8
212
1038
12
899
117
1344
497
951
198
21
176
1996
881
1583
173
3848
951
2115
154
495
740
163
404
36
471
189
99
173
461
116
5802
12
1208
486
32
335
4548
535
696
2840
237
433
46
79
59
1360
347
17097
78
991
186
289
46
95
969
8441
710
149
635
2759
1351
36
567
36
746
383
12
775
46
332
604
88
536
175
1892
1360
173
547
34
3224
51
189
110
57
604
66
495
183
57
124
404
321
152
8
404
122
25
309
538
46
1095
167
58
545
1059
161
246
93
734
147
751
585
126
538
812
1110
805
2550
93
46
1710
61
404
2224
24
2758
246
46
160
117
41
72
1622
774
100
126
121
101
1062
61
126
65
889
510
948
246
2009
773
307
13
295
7
300
719
88
376
3263
432
152
465
1547
886
46
329
2758
1638
122
415
270
951
792
85
1186
447
210
491
386
181
416
307
1039
134
69
77
29
3399
57
190
46
46
804
215
382
258
275
1150
103
246
960
689
61
56
227
207
122
1650
811
2274
61
82
43
307
986
307
114
508
63
344
623
198
800
74
447
4417
2064
124
109
246
6893
2264
897
344
1673
623
408
186
46
46
148
363
117
46
1295
3382
349
157
346
2027
93
583
1044
57
64
327
674
448
82
188
307
34
583
78
13272
163
46
290
433
480
227
576
46
1794
36
36
105
196
52
3621
171
951
98
329
54
576
507
676
89
122
542
61
361
251
61
803
2063
46
36
216
135
447
189
625
589
812
220
1901
157
373
157
76
188
307
198
46
335
198
192
2018
1956
1365
1418
230
98
80
337
8
46
46
236
46
121
364
2315
61
46
214
307
46
46
46
5893
176
61
237
25
668
18
119
46
46
379
161
65
520
2964
3203
525
453
1889
25
172
656
61
3233
569
815
1680
388
284
307
576
594
63
82
433
46
507
122
114
728
101
145
46
107
948
3102
571
87
2205
337
694
567
30
395
191
916
617
432
342
1186
117
380
4567
46
127
1059
527
46
219
126
344
46
196
2866
307
404
344
130
212
29
815
499
224
433
15
226
220
154
48
243
5053
246
1736
91
152
129
265
361
162
983
753
57
1752
525
46
629
520
51
369
314
390
256
2793
43
569
334
53
428
753
91
907
12
291
351
46
46
499
7649
3004
687
329
751
98
139
46
411
48
314
307
674
265
459
628
307
1777
41
114
1239
16
58
1252
1504
1360
872
540
152
334
1004
198
114
355
2661
46
277
108
588
208
297
49
2885
91
149
46
5277
231
1139
61
10233
19
79
12
61
46
349
2561
246
7
807
299
1725
46
191
202
120
1183
2069
2454
366
626
44
909
1540
46
46
64
46
237
951
25
314
127
823
12
62
569
342
728
479
38
16028
154
899
65
441
79
307
438
23
325
844
620
517
438
46
5554
1619
424
25
839
54
82
260
18
2273
173
408
2411
1298
33
103
65
111
392
579
234
1066
8274
46
587
1043
51
3017
524
545
1759
257
349
350
226
65
136
34
25
147
18
580
240
283
708
314
133
117
686
2106
331
1076
186
1899
3990
457
836
630
63
483
1113
46
246
307
1473
173
27
2114
46
7052
110
71
6
1562
189
297
205
745
277
95
512
49
137
2002
61
67
870
85
428
667
333
1556
136
2220
1671
46
3105
188
1020
205
42
46
1415
333
373
187
1230
85
570
79
1279
570
214
8691
1327
1157
100
157
283
534
198
3231
187
21
260
173
337
197
118
18
463
525
348
537
167
261
83
1565
314
476
983
1028
404
448
98
125
23
1376
327
1567
82
237
307
1274
191
725
475
291
1434
46
350
24
2036
1062
192
2469
2956
360
464
1022
403
2414
59
260
57
260
129
40
307
679
46
479
3154
1969
1186
1154
131
469
920
8
196
46
628
57
246
256
8
303
83
7825
32
151
46
225
6675
518
46
79
674
674
81
850
276
204
520
247
231
1218
471
172
297
320
447
235
420
386
404
329
451
740
632
1431
21
1524
273
2756
82
246
2866
1485
212
434
453
260
541
90
198
157
185
400
558
46
841
79
860
520
386
355
351
828
573
103
433
46
119
170
58
6055
886
21
2953
76
3196
40
715
29
815
46
128
109
433
1022
146
581
459
651
361
46
2123
1186
46
122
518
609
951
59
46
2306
126
36
909
110
513
169
447
1752
1712
67
292
8800
78
25
780
683
494
246
147
390
413
37
633
899
174
25
1279
46
307
86
46
63
178
1596
344
311
116
18
1174
563
1278
704
432
300
267
79
355
286
2091
46
334
283
404
185
1643
72
337
67
229
46
67
46
671
257
26
66
327
881
317
973
828
1890
25
862
280
46
46
802
40
344
337
612
12
18
1968
1957
190
2478
46
1255
5539
1304
1650
46
256
774
327
1991
2759
46
457
805
61
467
588
207
164
1930
344
25
5868
1795
2215
550
126
317
690
327
46
1541
361
57
501
109
86
367
246
12
386
774
473
326
198
621
22
1556
729
296
621
1566
241
11988
476
246
863
117
375
64
46
1705
157
314
307
104
58
337
815
46
908
74
886
246
487
6
58
695
68
40
714
1650
628
8604
515
73
46
583
40
1158
87
46
46
394
609
960
53
606
899
286
314
117
275
12
141
79
63
3840
157
421
21
31
393
46
211
887
1752
576
2693
282
162
63
1603
65
46
804
674
465
280
117
111
283
155
305
122
282
681
6
496
765
73
100
199
56
9733
46
139
8
37
1612
525
835
729
1673
18
973
141
156
1830
1773
117
149
8
246
261
257
884
1501
118
2293
3102
811
235
1039
402
1846
2817
477
46
432
539
100
61
253
420
2030
307
91
1360
5692
46
46
12
46
69
279
45
196
656
12
1019
108
61
343
46
1149
80
119
37
513
418
109
161
5912
2502
344
46
163
570
399
16
442
65
48
2566
1186
635
110
1650
689
11698
91
395
46
705
2544
1650
1038
18
246
639
141
1475
329
169
10189
95
229
188
24
79
382
271
122
46
57
2237
218
260
25
12
171
290
397
122
150
1765
189
57
93
432
198
329
46
707
314
142
595
246
126
221
9795
388
23
266
127
775
15
2519
18
307
586
37
862
384
589
341
2745
4797
925
622
19
176
297
24
447
241
65
811
803
62
70
78
46
310
153
84
61
6755
14
314
760
28
405
765
172
157
157
190
305
328
22
792
360
464
33
74
3207
251
41
2691
656
462
46
997
1673
29
51
93
448
18
201
723
224
147
1588
1112
569
595
46
563
38
343
336
190
105
1640
46
1438
12
344
238
845
1381
772
53
357
339
2960
117
82
1313
46
4239
8
83
57
576
838
282
951
361
2299
428
862
501
993
1650
229
21
699
349
307
46
604
135
46
320
465
281
91
18
52
7745
392
3010
76
1171
74
369
173
633
72
399
1136
418
89
298
1673
5298
77
30
18
116
609
209
1627
61
488
36
6
198
1241
122
48
431
2866
793
292
385
246
13
271
512
1694
1463
83
46
1186
3378
436
614
11
31
612
176
400
46
753
218
164
34
18
23
519
508
173
46
576
418
1279
292
347
731
1960
1460
661
6373
532
46
806
46
157
46
346
307
2686
515
1370
339
69
418
46
118
705
409
436
2418
65
387
620
76
2929
51
349
98
314
254
983
271
46
465
882
96
448
221
46
792
147
925
157
246
3000
46
1359
544
172
424
57
1040
389
629
65
46
2044
173
482
40
157
83
432
107
119
386
1736
386
147
580
746
46
582
291
2337
240
2671
2200
267
270
407
48
108
77
2796
729
499
2094
46
59
438
218
465
78
788
584
256
473
495
567
121
447
1554
117
1111
37
485
1642
69
410
3224
105
246
1814
775
697
196
314
3439
353
1367
46
149
257
46
668
2220
11
729
52
42
337
146
46
127
1273
46
17242
316
266
238
101
734
382
46
13
359
147
386
46
46
6497
64
46
117
462
79
1132
116
280
1776
65
1299
337
2073
211
314
230
948
57
46
229
297
330
191
243
22
74
302
283
199
518
21
162
387
635
271
129
93
355
24
307
33
17116
561
132
185
69
1138
6349
361
60
46
97
409
936
46
333
753
1590
237
142
520
621
46
447
732
486
8005
52
246
562
253
1236
793
18
17
1420
398
46
448
19
146
18
46
147
450
429
804
46
434
1591
1938
25
331
166
960
18
246
3024
177
46
755
1274
25
2154
432
513
46
46
161
246
1232
356
84
331
180
64
86
775
872
198
101
25
72
576
156
57
2758
390
46
58
83
229
349
448
2557
1279
335
46
388
9622
390
4003
46
246
185
320
790
198
1598
669
292
237
1440
46
269
46
83
27
177
676
276
195
114
93
20
337
584
582
1304
1283
448
335
275
3624
157
737
448
157
52
1089
682
610
520
142
192
1802
1032
221
310
153
669
3267
576
659
392
138
113
644
117
282
576
2807
212
676
149
46
22
279
136
941
416
142
341
294
489
72
46
1552
95
349
46
8
46
622
267
43
46
2304
386
33
2497
680
161
2334
47
46
461
422
800
41
781
46
119
98
222
167
307
326
172
4524
12
149
1776
46
46
46
568
770
246
79
10458
1736
683
276
9700
52
499
463
61
1128
525
33
170
272
57
576
71
117
46
314
1571
483
157
714
57
661
46
419
1587
288
203
273
336
433
69
93
46
46
117
46
11
48
58
548
28
2866
313
117
474
798
1005
579
300
102
1770
169
335
154
88
8117
307
3372
897
570
386
119
149
90
82
567
535
307
186
1002
46
2226
83
644
1452
57
36
705
195
247
4830
183
25
820
46
90
246
131
116
51
461
615
872
6175
46
1673
838
57
126
126
696
260
237
205
1147
269
639
105
1850
838
2244
1657
538
384
2334
153
307
157
392
46
150
102
46
339
445
366
9293
984
83
754
392
331
203
433
1131
480
4679
198
18
694
8
113
738
360
573
105
349
59
129
1650
57
46
46
1879
12
269
438
413
17
315
326
386
29
101
40
813
173
2142
61
198
424
3224
46
1809
899
877
195
66
327
363
37
147
46
638
789
46
401
1269
122
37
61
46
510
621
120
121
2214
1488
830
69
1183
24
730
59
389
450
373
510
473
31
181
3663
983
599
180
37
25
1186
432
1209
173
822
307
432
805
157
563
3128
46
233
320
659
148
76
1158
79
152
115
98
82
170
158
356
9641
18
70
260
197
574
559
135
52
601
656
61
114
320
15
1962
628
75
193
448
525
93
97
656
364
1005
258
381
46
775
87
46
83
118
189
283
288
300
4426
53
46
33
359
366
215
729
68
100
307
107
253
24
393
11421
689
433
609
291
173
157
596
20
46
506
589
266
890
665
1507
635
246
1603
1438
63
171
78
219
252
180
46
3178
689
212
650
79
504
407
23
4130
44
155
1186
524
164
438
57
219
1186
189
8
197
723
109
205
656
23
554
401
1577
679
63
851
70
44
79
525
374
1040
969
261
1096
410
7652
267
307
447
1568
144
158
433
157
1264
613
214
61
569
7111
807
460
614
1797
121
46
25
46
7546
676
598
1068
61
286
82
656
897
288
249
588
351
492
215
9239
68
252
46
510
984
85
3815
25
744
246
7
43
67
1502
36
246
405
58
62
1774
1330
13
570
46
65
1736
177
75
246
246
1268
98
1642
18
719
46
19
4528
218
1137
806
91
227
349
46
923
63
79
1615
581
1649
94
147
506
246
4142
925
3506
753
358
157
405
46
973
4296
189
1317
24
1753
101
178
57
1093
18
93
23
635
50
46
24
141
59
56
216
2059
4474
1077
13556
690
93
142
17
6207
2174
101
28
147
34
326
839
173
358
4658
25
5301
447
18
226
161
511
335
1537
1590
46
238
238
338
126
67
46
204
348
246
501
5900
276
193
11939
6
1087
46
1798
2225
126
79
812
271
91
344
186
167
188
79
246
253
227
588
64
3165
246
3141
227
426
124
242
141
232
190
46
394
2933
57
826
58
219
310
198
46
960
290
344
26
93
326
222
34
540
615
132
289
934
147
19
329
25
344
247
149
4378
940
31
1349
48
565
9
753
508
21
251
117
46
677
77
101
344
52
300
366
61
265
452
147
1048
57
329
307
761
270
172
246
46
114
213
157
541
34
46
951
3612
399
46
307
246
46
246
450
54
46
46
46
443
90
59
191
152
307
2924
473
46
653
542
3643
913
167
86
46
676
126
276
554
189
12
465
307
307
2876
1353
1060
490
130
46
46
1253
220
421
1252
283
105
3009
960
302
46
204
211
521
401
886
301
105
234
59
87
1560
5603
23
109
51
46
93
46
676
58
1040
523
2011
838
1245
24
44
87
307
804
737
1138
622
2156
1184
441
1669
298
98
122
621
2688
1205
850
93
446
246
758
907
44
569
1133
46
577
1445
269
377
112
173
204
117
1752
117
48
18
61
307
1453
689
181
173
59
46
154
466
3847
1279
2104
246
461
2894
1832
534
1226
344
791
2361
329
960
2621
512
79
665
447
1596
51
240
803
292
565
102
683
148
34
131
226
307
922
246
907
46
132
803
564
386
359
79
948
272
140
448
2218
168
426
82
120
69
157
1599
61
251
802
639
62
25
83
1541
749
283
689
150
157
79
237
512
107
1925
60
973
204
761
482
70
432
2758
216
929
645
18
157
624
497
481
278
70
132
79
1422
427
2169
837
617
77
164
1763
4570
461
46
433
728
1247
1025
148
705
198
79
335
336
742
260
188
12
178
41
46
1052
246
34
2649
494
327
925
125
46
355
663
59
91
431
93
224
52
1300
19
292
2934
2329
1806
1744
948
36
402
46
390
289
52
101
668
8873
1535
1353
110
615
223
883
358
93
290
835
184
46
58
470
401
64
307
3679
65
140
80
77
1515
161
246
40
520
2192
12
519
114
2656
93
301
76
18
283
460
855
1419
232
22
581
1650
13
744
147
642
46
102
538
427
114
61
105
2930
212
46
218
58
46
3579
558
586
152
34
805
1124
136
203
1281
93
28
1405
24
147
79
481
46
46
2738
58
524
4134
319
37
366
598
307
81
1809
2491
297
531
46
7
518
2650
1029
427
28
43
1224
430
307
899
1377
880
705
387
324
2695
186
238
212
1279
1530
447
344
307
126
8
291
46
46
62
619
314
924
479
61
46
364
198
181
69
3898
635
951
12360
191
283
595
61
46
46
246
246
61
1360
314
772
46
46
46
345
12
583
494
777
53
20
57
20
149
95
118
684
246
635
629
246
79
781
2058
317
301
712
5410
2506
4025
46
282
5505
5934
1607
676
61
1160
838
46
22
998
565
547
57
729
349
49
117
18
46
1084
554
874
354
2006
4349
417
46
18
4767
397
45
560
928
57
101
605
948
432
679
2126
12
1650
59
46
917
177
60
82
432
475
12
307
373
46
753
307
336
34
335
37
57
540
1230
38
3926
465
715
283
95
7
148
108
2272
44
1386
31
436
246
1350
1577
315
386
629
46
122
77
2552
861
669
18
335
152
432
283
576
147
67
240
46
403
780
58
46
314
46
54
117
46
118
46
46
11
126
590
46
221
46
72
7727
571
136
838
70
63
3954
195
6725
372
322
331
267
732
622
212
187
1508
11488
432
563
617
368
3081
610
337
7268
344
480
58
43
451
43
279
547
46
1626
57
400
114
26
1816
5837
49
29
324
18
459
2163
33
637
533
70
951
46
8
305
18
69
1018
1794
251
973
307
88
74
446
1656
69
931
1103
25
87
792
17168
307
176
159
23
169
191
168
382
46
190
323
45
130
151
1116
64
46
18
1607
327
459
77
229
835
771
147
2596
246
804
237
360
3116
18
3562
25
46
442
188
193
344
169
174
6
46
404
4037
246
650
15
11962
171
88
29
689
245
59
122
1438
283
124
728
282
48
61
774
302
1287
2722
307
8
162
8797
126
2715
46
487
1288
1279
194
448
2190
21
81
46
1054
698
168
840
23
838
567
9
278
147
114
307
381
21
11
36
629
443
274
57
42
406
204
789
221
104
8260
130
436
46
36
519
180
2877
79
97
129
2304
173
12
511
20
5381
3588
126
416
127
46
314
520
126
96
456
46
806
117
432
1471
705
149
46
564
1206
386
46
327
198
382
983
307
223
772
445
246
189
1568
1247
875
269
86
706
227
23
811
70
2388
432
24
64
740
477
46
46
1812
48
93
198
973
336
1140
638
246
117
447
602
76
231
837
212
2091
46
79
621
969
186
386
79
344
686
57
191
1743
171
180
7
446
1736
790
42
5909
83
41
1721
1810
69
1306
246
202
897
46
93
4915
231
668
255
46
57
46
46
560
928
448
12
82
343
612
152
927
695
4104
7
474
46
415
123
554
388
581
29
72
4138
57
216
238
2094
445
343
46
221
46
232
30
367
510
1603
278
76
451
177
130
272
710
628
307
1285
70
432
1830
2012
321
110
808
8486
173
2089
331
279
531
523
82
815
1287
36
153
173
46
1159
284
35
46
46
435
320
46
307
725
1363
36
205
828
40
153
144
93
136
461
18
117
203
57
507
775
108
63
196
46
77
804
1880
307
114
507
246
63
114
65
292
122
57
447
57
194
268
1202
292
117
307
46
2006
408
61
40
737
46
161
626
109
29
239
307
46
46
46
432
247
1287
147
20
173
46
198
173
428
372
598
1233
1205
554
333
18
98
2177
46
165
918
303
24
925
3073
79
3840
126
2866
3810
21
407
157
246
123
46
576
768
25
3267
47
89
971
485
187
46
989
46
464
151
91
127
57
102
135
338
198
12
2817
46
682
43
507
515
46
36
661
221
951
517
46
307
513
855
455
46
527
117
46
46
1279
838
877
12
1061
948
246
432
292
2751
111
233
63
2126
51
220
631
815
172
442
95
666
388
2194
85
700
7
315
157
512
108
147
248
5056
3462
925
576
79
915
149
3567
253
525
1252
70
46
431
131
81
386
46
2572
608
46
46
167
83
2829
6928
27
61
159
8
433
1005
69
2584
1158
809
2648
129
53
164
5999
351
1767
46
753
113
169
314
742
907
130
10385
173
18
1589
452
46
46
1158
108
899
246
46
452
447
455
328
46
13092
2923
58
813
838
753
64
623
6502
270
710
587
850
9
1924
303
46
123
450
257
176
212
1787
371
185
965
46
570
59
286
959
24
38
4092
435
386
114
1360
2039
246
307
1958
361
81
180
723
2388
12
37
125
17
1736
438
622
92
204
1246
36
46
307
565
529
428
154
57
805
1029
51
638
484
1670
7
96
963
122
40
231
2894
214
1395
2754
260
174
459
2035
1771
69
46
806
451
477
433
908
246
518
508
4959
327
760
221
58
4705
1968
46
707
181
1279
682
659
289
717
1043
154
46
1388
447
438
72
46
747
101
160
765
196
1931
59
800
226
434
18
1650
1279
12
670
785
18
1279
448
189
408
3230
513
25
147
1084
46
689
165
599
8543
1415
1142
46
91
270
925
737
448
433
811
117
697
23
197
1759
1470
486
188
447
315
3135
123
260
1475
38
135
46
407
24
893
32
529
929
46
48
163
725
246
4043
564
46
2091
51
989
206
518
145
169
242
525
646
246
789
2736
46
672
212
363
1279
1108
647
271
292
567
10272
3200
698
46
59
282
445
58
324
284
23
618
1880
426
420
497
46
393
1593
2104
59
307
739
210
722
110
775
683
690
1135
34
441
576
195
117
729
385
46
2610
3066
3209
91
538
36
433
46
157
811
447
183
1028
66
164
160
46
357
45
717
46
93
3215
2279
928
91
263
357
671
70
1842
1252
15
246
2143
244
350
1502
1546
342
6959
219
487
46
715
57
4333
462
553
238
1117
307
251
733
198
40
46
611
576
73
126
549
82
46
240
36
69
37
205
1174
368
924
93
2758
145
134
65
72
612
18
270
79
645
22
465
628
86
361
405
32
64
758
349
212
3330
68
1752
46
153
2194
11
205
2673
973
24
1096
145
612
33
936
101
973
227
1582
46
4478
68
25
109
117
544
804
219
8
221
69
9515
1186
212
188
550
1033
46
1069
46
198
432
177
1673
826
763
1287
1717
58
79
373
37
377
1174
523
89
102
46
89
250
1823
63
106
46
426
12
286
182
1873
1323
299
46
56
973
307
899
46
441
174
99
46
24
246
87
376
578
375
12
204
2985
907
147
120
432
37
325
267
327
523
227
2143
389
46
51
260
12
984
149
246
444
6
239
220
494
109
73
691
1565
117
433
189
314
314
117
10179
1451
286
13
10261
1259
46
432
58
971
7114
1402
307
49
360
811
514
1605
333
212
296
82
1015
157
144
2091
46
70
104
147
261
204
19
147
46
312
39
345
773
3592
810
3224
65
298
237
108
483
576
52
246
19
420
568
5878
63
8962
838
1279
744
677
138
9
392
474
64
528
46
900
246
386
1650
2378
361
900
64
199
233
92
541
438
123
347
59
5338
899
813
537
117
502
548
1573
521
635
3825
1130
204
450
490
122
61
1724
128
43
89
432
676
173
63
1009
46
483
448
1106
214
570
46
168
173
21
425
1360
870
639
92
622
928
242
82
108
51
148
4926
1159
870
46
24
25
46
1769
188
307
298
37
3028
1065
886
3448
1719
1279
307
758
1515
170
117
5716
1162
2038
1738
12
46
296
248
34
46
4948
74
729
692
476
5216
46
25
1360
612
38
1590
101
765
99
59
41
46
46
361
36
3277
730
680
173
623
2842
117
557
114
360
142
2344
237
364
669
46
689
541
118
127
41
547
689
21
172
1317
123
58
407
301
752
307
106
3219
835
286
8257
2632
689
1628
525
48
584
925
70
687
272
1411
72
1737
405
20
806
154
37
188
204
585
39
198
1748
683
575
512
2006
438
515
631
165
18
81
2171
634
201
191
48
583
82
620
726
6
1066
114
46
18
765
157
67
25
1056
1747
1650
46
37
983
82
3075
46
245
609
617
530
145
576
332
278
327
992
155
324
489
262
774
101
400
371
383
307
154
292
541
14
523
3020
90
307
12
335
1640
79
626
308
18
21
1030
188
46
307
246
173
24
5452
117
124
31
340
208
1750
27
3282
274
705
58
907
93
2445
4565
1150
107
57
95
1339
438
1968
450
424
2866
20
518
46
30
77
989
46
1650
12
246
53
161
138
98
744
52
241
46
219
2887
899
2650
279
343
292
307
718
70
669
220
1028
35
198
117
158
396
248
369
117
82
200
1368
141
2572
204
462
34
307
735
1736
108
619
643
231
656
90
46
569
428
228
512
3164
46
169
18
621
374
46
125
1698
370
6566
46
82
28
63
420
246
260
25
518
297
782
126
186
2172
46
341
46
36
1830
46
158
1957
48
12
219
843
53
63
2201
358
1253
308
31
44
34
105
243
654
422
806
1254
117
118
2447
204
61
1357
3224
1279
153
284
343
309
45
46
4959
830
246
407
771
389
775
1452
2758
461
246
3073
342
982
161
41
868
78
303
229
46
63
51
366
364
1433
164
433
138
1737
366
1266
748
118
7
951
12
2522
37
190
235
641
2078
190
195
569
1149
753
195
4023
90
53
10084
58
676
1440
46
252
46
2028
175
102
46
815
176
212
434
25
83
157
2165
768
450
1146
367
161
186
2252
644
87
246
1765
907
160
68
46
1561
24
82
98
219
2723
73
822
428
696
246
372
339
148
1678
39
356
448
545
34
2255
552
154
322
115
198
520
576
765
584
465
121
495
668
157
117
4948
204
238
899
3134
69
544
182
271
18
320
1752
164
753
89
110
3302
6
1669
3935
46
114
886
999
57
544
36
925
1518
167
425
91
215
149
698
117
46
2100
447
269
2062
520
3931
281
384
46
204
682
46
24
82
120
198
291
145
948
21
21
46
173
340
128
203
28
559
433
373
1145
1195
8
109
212
500
307
1279
450
424
46
668
650
1820
805
583
512
46
433
1884
51
12
314
4259
792
283
187
1062
476
534
1001
229
184
102
259
192
170
88
761
1233
446
825
57
183
277
198
973
57
738
46
158
101
126
535
973
328
346
1175
46
1846
71
705
432
740
283
323
229
951
2367
257
298
5001
583
57
753
386
318
633
231
776
1683
17015
227
178
6593
30
3730
344
420
213
563
423
3461
609
6130
656
17721
2674
117
307
140
373
19
18
733
1135
51
368
131
122
187
973
77
347
1351
67
376
46
267
307
18
70
46
453
9
194
3102
57
12
291
246
212
4086
1370
682
57
691
915
126
307
69
309
231
1143
53
1138
875
433
46
1284
838
57
211
1225
61
219
46
1350
154
113
21
310
85
46
239
24
198
398
46
1173
838
710
668
220
79
46
115
271
21
163
147
188
491
3224
2758
314
244
46
333
979
46
126
3387
21
1166
318
40
128
454
496
221
628
51
46
82
842
1429
67
237
765
96
449
307
61
79
333
200
696
2926
343
154
433
309
425
157
93
266
82
61
46
212
268
433
646
611
91
283
153
61
824
202
345
246
6867
54
212
409
109
438
1376
2836
1566
3586
1792
529
1646
216
110
816
79
783
93
46
925
46
773
29
569
314
314
303
1681
9276
61
183
46
1187
810
59
450
418
1160
167
31
147
1033
185
719
307
796
541
300
157
223
1273
271
1438
83
1127
289
129
341
3465
46
363
46
669
811
533
331
617
804
361
389
465
108
102
109
46
30
357
245
319
534
1261
109
46
220
46
1870
635
686
86
194
2544
12
46
24
329
720
1106
394
110
465
220
609
620
446
101
824
46
123
271
13
46
686
212
98
164
442
57
6262
376
173
404
576
418
444
1535
1741
413
306
18
399
76
63
82
98
595
59
1564
122
804
176
450
11410
4893
91
79
1101
328
273
554
136
46
1396
157
152
196
1159
338
190
114
278
5243
46
237
46
3718
353
1504
98
1350
1776
960
46
46
389
126
12
1870
850
907
246
149
408
180
179
114
1343
37
1542
805
46
121
274
424
2734
58
46
61
68
246
3818
205
18
392
157
22
260
1312
46
2284
46
63
544
2046
479
78
453
1040
314
1186
167
2519
423
971
3990
43
72
886
479
46
46
1079
563
23
69
835
25
138
243
147
2130
2795
385
960
46
224
818
364
204
8
562
2353
246
52
386
865
43
86
340
1444
69
5564
172
410
188
46
875
21
969
406
147
56
105
983
98
167
46
17
198
325
1566
212
37
593
178
8
534
157
173
306
70
46
46
314
1870
478
350
576
69
405
347
46
432
51
289
147
576
220
14
12
925
115
409
432
18
52
604
9850
46
867
4665
1271
420
59
314
115
25
594
5115
1123
433
186
689
76
246
645
12
57
46
25
162
28
705
862
113
12
2263
924
397
131
93
765
116
152
85
520
23
37
182
790
286
46
57
576
57
329
25
1101
262
1973
69
29
24
46
19
759
1235
561
2625
33
5664
63
198
7
46
315
838
1046
929
171
1989
424
323
238
80
1281
765
1939
344
1297
341
420
344
774
91
71
12
184
246
307
203
373
412
951
473
46
14
3391
130
289
1464
1186
46
199
338
674
5494
319
178
1450
576
40
695
737
792
246
195
136
598
609
458
46
198
343
74
23
1059
4401
2112
2498
241
2810
233
2759
46
1637
458
669
520
48
93
438
325
1378
79
46
400
188
117
1995
994
463
65
344
61
173
6484
1074
899
46
29
307
927
1041
46
18
1005
267
184
46
46
96
393
813
1673
556
1260
46
433
360
307
8
529
180
1531
251
58
2887
448
317
272
246
291
20
5778
53
193
637
983
32
25
14
1013
217
157
69
43
705
329
69
202
484
57
18
25
49
1186
150
141
307
412
339
307
656
228
117
24
356
67
388
400
65
18
110
48
274
246
314
282
491
465
171
545
46
260
7947
1673
13
2247
443
83
234
455
806
190
371
1840
122
46
6902
672
268
2356
46
311
171
381
331
36
126
57
61
33
156
695
18
564
40
282
307
666
983
46
107
85
82
58
2469
46
126
4091
46
478
2006
18
118
8665
167
314
79
1700
1281
621
63
46
80
2822
105
327
287
806
46
2091
51
246
20
81
74
240
1642
553
64
1076
246
633
535
46
186
129
123
1516
69
83
850
314
334
18
46
280
713
218
89
441
9
332
292
755
925
46
173
514
733
194
83
417
381
171
8
117
1279
142
21
198
798
2756
76
184
46
1208
36
775
137
8
1279
69
544
1612
57
1626
125
46
2036
792
58
433
197
482
246
46
331
2205
212
198
207
8
25
2487
307
198
374
521
512
1442
346
62
705
43
359
4029
1552
765
314
329
5425
314
46
173
278
147
35
12151
314
5659
118
2824
9
6860
635
977
427
222
74
881
24
238
447
108
86
2188
438
246
5669
69
51
330
154
246
61
8105
2806
10166
157
95
1202
775
188
46
2238
366
481
46
476
1137
333
2252
46
20
118
21
183
59
198
246
1362
7
1907
1235
332
91
46
178
838
344
48
114
3977
410
908
77
260
2180
46
447
1074
1186
148
79
109
36
424
178
465
1771
631
110
7566
167
354
59
307
769
208
578
633
1186
327
98
157
713
209
1234
112
541
310
1650
95
390
174
2866
1279
520
420
669
4218
188
79
46
110
595
330
567
891
1269
401
282
3900
173
157
246
788
71
124
953
46
404
1714
493
228
502
40
409
570
433
922
161
789
783
349
46
340
1106
653
246
1190
447
54
432
41
69
83
230
54
388
1121
679
34
152
685
1592
50
46
572
349
85
438
109
617
20
46
46
9649
46
232
46
3790
1013
238
46
773
1857
1279
2180
46
327
1957
46
1216
1596
1370
1095
72
180
307
268
1165
46
4034
396
767
3753
69
95
559
389
260
147
573
432
155
53
37
138
338
679
462
329
2470
187
46
930
89
4115
829
638
775
433
307
195
70
110
128
73
450
46
87
257
102
41
48
126
136
46
876
815
206
176
46
73
224
197
7752
1704
181
117
389
3686
424
57
46
103
52
333
2193
246
126
105
46
46
327
112
387
88
1242
806
208
246
49
246
1634
5749
386
388
436
331
135
1004
159
176
17
122
79
360
418
215
1134
537
238
126
284
850
12
36
891
1596
1005
622
314
859
184
180
1513
395
628
1076
25
563
464
57
611
389
37
638
271
340
7144
6343
745
3963
6331
300
246
246
400
110
398
36
62
529
109
694
534
52
622
46
709
1602
465
28
204
79
960
86
246
509
122
3751
69
676
146
432
534
401
342
157
399
877
79
1268
118
34
2077
46
75
137
551
182
1004
196
289
503
82
737
34
46
143
1134
173
345
222
137
448
159
5763
2134
79
1410
57
237
135
432
466
669
433
609
36
221
67
1540
365
307
66
271
1158
70
46
981
1989
725
411
609
25
154
495
646
237
173
920
46
46
1904
144
385
46
12
1022
2153
528
437
293
85
46
824
657
615
386
710
364
22
592
307
753
160
218
289
153
8
360
112
1882
212
57
1339
536
1752
286
198
185
46
46
3471
31
1069
46
68
46
68
3568
1186
43
2822
487
420
570
320
301
1357
465
1381
46
735
90
885
1279
198
2091
64
411
46
180
79
2149
1404
18
960
869
46
184
589
1798
379
46
198
93
69
1283
983
166
679
127
392
291
627
138
196
12
18
331
83
314
328
846
33
97
1376
1460
622
66
1370
1043
44
867
600
862
111
218
173
2077
46
192
838
46
1752
52
233
1033
64
243
198
46
20
1799
46
287
1205
2866
353
956
83
4408
46
314
518
194
116
1506
361
214
1064
714
24
3311
676
488
244
327
46
46
706
4101
82
74
2028
2319
101
216
576
584
238
4864
502
46
805
1092
1268
46
46
12
775
126
561
335
46
1290
394
4924
466
45
186
282
246
765
804
605
1115
450
113
46
147
720
12
46
308
1608
1269
168
499
512
130
161
375
46
762
2752
3224
106
66
774
128
246
25
106
382
973
504
2329
79
1173
46
25
512
1188
118
95
520
294
771
196
432
8290
79
4278
307
337
98
220
1708
544
454
765
669
191
694
710
963
6500
129
1759
609
118
79
46
70
446
314
2866
1079
2099
98
159
18
51
424
60
43
37
52
259
482
221
46
109
260
51
418
1694
105
946
1851
511
202
46
198
46
83
4917
127
21
46
586
729
46
246
297
418
349
13
831
308
2523
518
70
331
570
131
21
973
117
789
191
583
124
794
307
61
36
566
157
1650
46
604
576
145
5158
419
246
79
850
246
1230
19
277
246
870
64
195
64
142
386
73
451
41
628
280
62
61
297
35
1212
92
805
337
344
522
46
246
569
2803
382
528
368
252
283
79
1019
936
662
386
705
420
1525
193
420
97
314
543
542
282
259
236
34
1237
188
1462
386
75
262
282
246
172
91
46
463
3102
46
25
704
102
448
142
515
420
61
144
12
454
3224
71
8
795
25
171
56
10
48
43
157
899
283
1413
14
25
249
59
749
198
7
46
390
180
520
230
849
1022
182
101
95
1870
1840
1033
381
62
46
246
717
404
1753
46
203
231
46
89
7820
761
633
951
246
20
262
36
576
126
12
46
105
3791
282
372
65
46
250
166
2822
46
4362
106
317
57
46
3837
277
282
793
677
117
148
292
2301
838
173
143
565
8
932
2379
333
3270
236
475
191
182
52
1095
2324
651
46
456
48
1405
646
957
117
6668
23
3712
233
3030
3158
644
20
126
339
561
237
2546
246
517
188
115
246
33
9
418
433
596
501
46
480
46
84
1170
36
57
79
2148
4297
164
2862
147
432
23
1577
838
3707
173
449
315
13
5466
1360
437
624
118
310
360
160
417
246
753
91
1341
152
51
246
307
520
420
40
289
415
527
637
520
580
135
948
2820
476
639
697
198
2803
563
212
264
32
4513
735
45
79
682
125
958
447
465
25
25
157
61
75
985
353
46
190
699
17
1238
473
253
46
1138
121
46
357
1189
91
457
1477
64
924
80
478
165
729
126
58
45
576
176
896
57
122
12
1845
1441
335
335
168
1778
164
24
545
410
397
297
382
289
2758
173
1087
357
36
181
21
93
53
634
326
1650
148
7497
3455
2433
162
536
544
560
134
729
735
238
1736
428
1081
765
46
141
292
483
1314
991
313
1643
367
46
46
2742
61
597
378
973
433
147
420
61
130
558
10561
860
1238
199
204
167
148
982
24
46
983
373
441
62
635
461
79
350
147
204
57
278
125
233
57
427
31
450
748
112
46
19
2335
46
838
2035
3841
416
365
835
520
769
57
147
395
58
455
197
2822
291
3295
1184
51
2866
335
777
1022
168
658
729
814
9958
29
89
46
2079
628
520
689
948
424
686
499
40
52
176
246
1626
984
18
46
774
889
46
165
622
503
36
2758
75
46
48
46
32
46
812
126
541
598
1669
231
1234
205
1660
25
476
57
1013
379
46
237
469
307
480
22
327
1737
344
482
1063
173
27
280
69
1615
18
46
1174
246
913
176
46
46
1881
626
338
2956
457
424
297
69
178
1339
442
1887
101
128
73
108
3070
73
46
8598
132
432
45
735
1179
181
292
286
959
46
479
64
361
351
838
1968
307
251
1579
46
292
283
46
101
425
155
1037
362
998
404
282
6
427
897
1776
36
938
493
2613
229
959
39
4548
208
327
180
202
772
307
61
78
792
899
388
117
1784
65
510
450
335
125
25
58
41
208
46
307
775
46
323
133
709
20
12
61
1260
1092
77
541
583
383
25
55
46
471
98
133
101
478
433
89
58
186
797
436
201
191
233
786
851
2252
198
172
1540
1359
710
147
361
3950
806
307
29
4316
326
13916
1040
191
1610
6
382
272
117
1347
990
450
2961
393
366
46
623
125
176
33
448
164
157
812
679
232
1360
188
65
270
216
198
7
57
432
46
108
461
403
734
775
791
3527
1349
12
238
3515
569
204
21
4834
661
154
405
170
40
404
1013
344
100
77
332
6892
79
227
576
420
695
172
222
126
528
465
266
600
2091
109
93
46
46
294
426
398
76
346
196
844
792
46
12
57
330
137
427
909
549
389
87
63
1162
172
15984
79
675
117
4464
875
245
2951
238
854
18
1023
37
173
28
811
61
495
596
483
64
958
447
2420
3555
105
644
258
433
46
248
246
2734
7
297
1063
186
46
79
386
2155
307
331
8
25
233
1086
311
525
891
46
46
309
52
415
1090
2740
494
239
514
46
453
260
46
433
8
1034
196
180
451
680
240
800
1456
163
1279
69
110
422
99
731
46
186
1279
76
2286
70
538
206
46
595
805
440
410
70
811
206
286
307
729
2189
286
314
689
70
64
804
34
1830
23
538
61
753
246
208
1574
10139
204
973
174
46
418
1370
48
561
146
452
63
486
246
684
251
36
20
159
197
344
60
838
811
164
18
256
188
412
691
93
1279
146
89
153
246
154
374
157
46
861
34
46
85
46
269
479
46
886
25
70
851
1092
172
81

